Algorithms for Large-scale Whole Genome Association Analysis

In order to associate complex traits with genetic polymorphisms, genome-wide association studies process huge datasets involving tens of thousands of individuals genotyped for millions of polymorphisms. When handling these datasets, which exceed the main memory of contemporary computers, one faces two distinct challenges: 1) Millions of polymorphisms come at the cost of hundreds of Gigabytes of genotype data, which can only be kept in secondary storage; 2) the relatedness of the test population is represented by a covariance matrix, which, for large populations, can only fit in the combined main memory of a distributed architecture. In this paper, we present solutions for both challenges: The genotype data is streamed from and to secondary storage using a double buffering technique, while the covariance matrix is kept across the main memory of a distributed memory system. We show that these methods sustain high-performance and allow the analysis of enormous dataset

==> figures/data/diego/CHOL.dat <==
1000000     688.972
10000000   5794.830
36000000  20929.964


==> figures/data/diego/FLMM.dat <==
 1000000      6954.07
10000000     68065.08
36000000    244607.99


==> figures/data/diego/GWFGLS.dat <==
 1000000     54638.46
10000000    544381.56
36000000   1959194.96


==> figures/data/diego/hp-gwas_12th.dat <==
1000 4.069559 secs
2500 4.923442 secs
5000 7.052608 secs 
10000 10.938896 secs
25000 23.013685 secs
50000 43.043904 secs
100000 82.610343 secs


==> figures/data/diego/ooc-hp-gwas_12th.dat <==
#10000       15.023
50000       44.223
100000      86.946
500000     414.172
1000000    816.392
5000000   4183.598
10000000  8343.436


==> figures/data/diego/others.dat <==
 1000000    892    5448    48383
 10000000   8428   53058   481519
 36000000   30488  190598  1732802


==> figures/data/m/16.dat <==
4096 335.027
8192 414.23
20480 637.21
40960 1280.13
81920 2136.35
204800 4260.15
409600 8110.95
819200 15861.6
2048000 37643.9
4096000 78381.8
8192000 150144.0


==> figures/data/m/32.dat <==
8192 287.702
40960 684.978
81920 1157.64
204800 2657.24
409600 5106.84
819200 9728.41
2048000 24726.1
4096000 50049.3
8192000 94611.6


==> figures/data/m/64.dat <==
16384 320.83
40960 600.995
81920 905.176
204800 2076.08
409600 3871.18
819200 8134.96
2048000 19456.2
4096000 37291.9
8192000 75327.7


==> figures/data/m/8.dat <==
2048 470.84
4096 576.035
8192 864.6
20480 1469.11
40960 2245.72
81920 3830.65
204800 9257.87
409600 19236.7
819200 38106.4
2048000 79620.1
4096000 208850.0


==> figures/data/n/16.dat <==
5000 0.0235270833333
10000 0.0550744444444
15000 0.0922908333333
20000 0.1430925
25000 0.209986111111
30000 0.260059444444
35000 0.356075
40000 0.552008333333
45000 0.764133333333
50000 0.989236111111
55000 1.39028333333


==> figures/data/n/32.dat <==
5000 0.0173113333333
10000 0.0402302777778
15000 0.065075
20000 0.0980719444444
25000 0.129929444444
30000 0.171173611111
35000 0.217017222222
40000 0.288269444444
45000 0.407622222222
50000 0.560036111111
55000 0.660144444444
60000 0.793744444444
65000 1.05964444444
70000 1.53977222222
75000 2.15677777778
80000 2.91008333333


==> figures/data/n/64.dat <==
5000 0.0166553055556
10000 0.035635
15000 0.0562069444444
20000 0.082075
25000 0.107936111111
30000 0.139518611111
35000 0.171275833333
40000 0.209861388889
45000 0.249567222222
50000 0.320655555556
55000 0.421663888889
60000 0.554308333333
65000 0.664177777778
70000 0.714438888889
75000 0.835122222222
80000 1.080525
85000 1.55348333333
90000 1.99145555556
95000 4.60730555556
100000 5.62080555556


==> figures/data/n/8.dat <==
5000 0.0237546388889
10000 0.0616633333333
15000 0.117274166667
20000 0.192777222222
25000 0.283486111111
30000 0.455513888889
35000 0.668569444444
40000 0.837822222222


==> figures/data/strong/30000.49152.dat <==
8 28.1901666667
16 14.3660666667
24 10.5427666667
32 8.28225
48 7.11506666667
64 6.64825


==> figures/data/strong/30000.98304.dat <==
8 46.0605
16 24.4135
24 19.1908333333
32 14.86205
48 12.8302666667
64 11.92505


==> figures/data/strong/40000.49152.dat <==
8 45.5353333333
16 23.4816666667
24 18.1011666667
32 14.8883833333
48 10.923
64 10.1837666667


==> figures/data/strong/40000.98304.dat <==
8 92.1773333333
16 52.5776666667
24 38.1021666667
32 28.0206666667
48 19.1798333333
64 17.6175


==> figures/data/strong/50000.49152.dat <==
16 49.053
24 38.8358333333
32 31.8526666667
48 23.2176666667
64 19.2895


==> figures/data/strong/50000.98304.dat <==
16 92.7651666667
24 0.4
32 57.318
48 36.4108333333
64 35.9426666667


==> figures/data/studies/clean.dat <==
1357167600.0 7360 2543887
1357081200.0 306 283437
1357081200.0 306 283437
1357081200.0 306 283437
1357081200.0 306 283437
1357081200.0 306 283437
1357081200.0 306 283437
1357081200.0 306 283437
1357081200.0 306 283437
1357081200.0 306 283437
1356994800.0 2100 0
1356994800.0 2100 0
1356994800.0 2100 0
1356994800.0 2100 0
1356994800.0 2100 0
1356994800.0 2100 0
1356994800.0 2100 0
1356994800.0 2100 0
1356994800.0 2100 0
1356994800.0 2100 0
1356994800.0 2100 0
1356994800.0 2100 0
1356994800.0 2100 0
1356994800.0 2100 0
1356994800.0 2100 0
1356994800.0 2100 0
1356994800.0 2100 0
1356994800.0 2100 0
1356994800.0 2100 0
1356994800.0 2100 0
1356994800.0 2100 0
1356994800.0 2100 0
1356994800.0 2100 0
1356649200.0 15080 0
1356562800.0 10339 2100739
1356562800.0 10339 2100739
1356562800.0 10339 2100739
1356562800.0 10339 2100739
1356562800.0 10339 2100739
1356562800.0 10339 2100739
1356562800.0 10339 2100739
1356562800.0 10339 2100739
1356562800.0 10339 2100739
1356562800.0 10339 2100739
1356562800.0 10339 2100739
1356562800.0 10339 2100739
1356562800.0 10339 2100739
1356562800.0 10339 2100739
1356562800.0 10339 2100739
1356562800.0 10339 2100739
1356562800.0 10339 2100739
1356562800.0 10339 2100739
1356562800.0 10339 2100739
1356562800.0 10339 2100739
1356562800.0 10339 2100739
1356562800.0 10339 2100739
1356562800.0 10339 2100739
1356562800.0 10339 2100739
1356562800.0 10339 2100739
1356562800.0 10339 2100739
1356562800.0 10339 2100739
1356562800.0 10339 2100739
1356562800.0 10339 2100739
1356562800.0 10339 2100739
1356562800.0 10339 2100739
1356562800.0 10339 2100739
1356562800.0 10339 2100739
1356562800.0 10339 2100739
1356303600.0 3462 723716
1356303600.0 3462 723716
1356303600.0 3462 723716
1356303600.0 3462 723716
1356303600.0 3462 723716
1356303600.0 3462 723716
1356303600.0 3462 723716
1356217200.0 37340 1636380
1356217200.0 37340 1636380
1356217200.0 37340 1636380
1356217200.0 37340 1636380
1356217200.0 37340 1636380
1356217200.0 37340 1636380
1356217200.0 37340 1636380
1356217200.0 69374 2538056
1356217200.0 69374 2538056
1356217200.0 69374 2538056
1356217200.0 69374 2538056
1356217200.0 69374 2538056
1356217200.0 69374 2538056
1356217200.0 110347 2450547
1356217200.0 110347 2450547
1356217200.0 110347 2450547
1356217200.0 110347 2450547
1356217200.0 110347 2450547
1356217200.0 110347 2450547
1356217200.0 110347 2450547
1356217200.0 110347 2450547
1356217200.0 110347 2450547
1356217200.0 110347 2450547
1356217200.0 110347 2450547
1356217200.0 110347 2450547
1356217200.0 110347 2450547
1356217200.0 110347 2450547
1356217200.0 110347 2450547
1356217200.0 110347 2450547
1356217200.0 110347 2450547
1356217200.0 110347 2450547
1356217200.0 110347 2450547
1356217200.0 110347 2450547
1356217200.0 110347 2450547
1356217200.0 110347 2450547
1356217200.0 110347 2450547
1356217200.0 110347 2450547
1356217200.0 110347 2450547
1356217200.0 110347 2450547
1356217200.0 110347 2450547
1356217200.0 110347 2450547
1356217200.0 110347 2450547
1356217200.0 110347 2450547
1356217200.0 110347 2450547
1356217200.0 110347 2450547
1356217200.0 110347 2450547
1356217200.0 110347 2450547
1356217200.0 110347 2450547
1356217200.0 110347 2450547
1356217200.0 110347 2450547
1356217200.0 110347 2450547
1356217200.0 110347 2450547
1356217200.0 110347 2450547
1356217200.0 110347 2450547
1356217200.0 110347 2450547
1356217200.0 110347 2450547
1356217200.0 110347 2450547
1356217200.0 110347 2450547
1356217200.0 110347 2450547
1356217200.0 110347 2450547
1356044400.0 27809 2708280
1356044400.0 27809 2708280
1356044400.0 27809 2708280
1356044400.0 27809 2708280
1356044400.0 27809 2708280
1356044400.0 27809 2708280
1356044400.0 27809 2708280
1356044400.0 27809 2708280
1356044400.0 27809 2708280
1356044400.0 27809 2708280
1356044400.0 27809 2708280
1356044400.0 27809 2708280
1356044400.0 27809 2708280
1356044400.0 27809 2708280
1356044400.0 27809 2708280
1356044400.0 7443 0
1356044400.0 7443 0
1356044400.0 7443 0
1356044400.0 7443 0
1356044400.0 7443 0
1356044400.0 7443 0
1356044400.0 7443 0
1356044400.0 7443 0
1356044400.0 7443 0
1356044400.0 7443 0
1356044400.0 7443 0
1356044400.0 7443 0
1356044400.0 7443 0
1356044400.0 7443 0
1356044400.0 7443 0
1356044400.0 7443 0
1356044400.0 7443 0
1356044400.0 7443 0
1356044400.0 7443 0
1356044400.0 7443 0
1356044400.0 7443 0
1356044400.0 7443 0
1356044400.0 7443 0
1356044400.0 7443 0
1356044400.0 7443 0
1356044400.0 7443 0
1356044400.0 7443 0
1356044400.0 7443 0
1356044400.0 7443 0
1356044400.0 7443 0
1356044400.0 7443 0
1356044400.0 7443 0
1356044400.0 7443 0
1356044400.0 7443 0
1356044400.0 16951 4929034
1356044400.0 16951 4929034
1356044400.0 16951 4929034
1356044400.0 16951 4929034
1356044400.0 16951 4929034
1356044400.0 16951 4929034
1356044400.0 16951 4929034
1356044400.0 16951 4929034
1356044400.0 16951 4929034
1356044400.0 16951 4929034
1356044400.0 16951 4929034
1355958000.0 50047 0
1355958000.0 50047 0
1355958000.0 50047 0
1355958000.0 50047 0
1355958000.0 50047 0
1355958000.0 50047 0
1355958000.0 50047 0
1355958000.0 50047 0
1355958000.0 50047 0
1355958000.0 50047 0
1355958000.0 50047 0
1355958000.0 50047 0
1355958000.0 50047 0
1355958000.0 50047 0
1355958000.0 50047 0
1355958000.0 50047 0
1355958000.0 50047 0
1355958000.0 50047 0
1355958000.0 50047 0
1355958000.0 50047 0
1355958000.0 50047 0
1355958000.0 50047 0
1355958000.0 50047 0
1355958000.0 50047 0
1355958000.0 50047 0
1355958000.0 50047 0
1355958000.0 50047 0
1355958000.0 50047 0
1355958000.0 50047 0
1355958000.0 50047 0
1355958000.0 50047 0
1355958000.0 50047 0
1355958000.0 50047 0
1355958000.0 50047 0
1355958000.0 50047 0
1355958000.0 50047 0
1355958000.0 50047 0
1355958000.0 50047 0
1355958000.0 50047 0
1355958000.0 50047 0
1355958000.0 50047 0
1355958000.0 50047 0
1355958000.0 50047 0
1355958000.0 50047 0
1355958000.0 50047 0
1355958000.0 50047 0
1355958000.0 50047 0
1355958000.0 50047 0
1355958000.0 50047 0
1355958000.0 50047 0
1355958000.0 50047 0
1355958000.0 50047 0
1355958000.0 50047 0
1355958000.0 14177 544917
1355958000.0 14177 544917
1355958000.0 14177 544917
1355958000.0 14177 544917
1355958000.0 14177 544917
1355958000.0 14177 544917
1355958000.0 14177 544917
1355958000.0 14177 544917
1355958000.0 14177 544917
1355958000.0 14177 544917
1355958000.0 14177 544917
1355958000.0 14177 544917
1355958000.0 14177 544917
1355958000.0 14177 544917
1355958000.0 14177 544917
1355958000.0 14177 544917
1355958000.0 14177 544917
1355958000.0 14177 544917
1355958000.0 14177 544917
1355958000.0 14177 544917
1355958000.0 14177 544917
1355958000.0 14177 544917
1355958000.0 14177 544917
1355958000.0 14177 544917
1355958000.0 14177 544917
1355958000.0 14177 544917
1355958000.0 14177 544917
1355958000.0 14177 544917
1355958000.0 14177 544917
1355958000.0 14177 544917
1355958000.0 14177 544917
1355958000.0 14177 544917
1355958000.0 14177 544917
1355958000.0 14177 544917
1355958000.0 14177 544917
1355958000.0 14177 544917
1355871600.0 2338 311399
1355698800.0 4238 2543887
1355612400.0 9285 1672517
1355612400.0 9285 1672517
1355612400.0 11544 0
1355612400.0 11544 0
1355612400.0 11544 0
1355612400.0 11544 0
1355612400.0 11544 0
1355612400.0 11544 0
1355612400.0 11544 0
1355612400.0 11544 0
1355612400.0 11544 0
1355612400.0 11544 0
1355612400.0 11544 0
1355612400.0 11544 0
1355612400.0 11544 0
1355612400.0 11544 0
1355612400.0 11544 0
1355612400.0 11544 0
1355612400.0 11544 0
1355612400.0 11544 0
1355612400.0 11544 0
1355439600.0 2578 541628
1355266800.0 738 492900
1355266800.0 738 492900
1355266800.0 738 492900
1355266800.0 738 492900
1355266800.0 738 492900
1355266800.0 738 492900
1355266800.0 738 492900
1355266800.0 738 492900
1355180400.0 2748 437547
1355180400.0 1279 0
1355180400.0 1821 2450096
1354748400.0 1713 661736
1354748400.0 1713 661736
1354748400.0 1713 661736
1354748400.0 1713 661736
1354748400.0 1713 661736
1354748400.0 1713 661736
1354748400.0 502 795063
1354748400.0 502 795063
1354748400.0 502 795063
1354748400.0 502 795063
1354748400.0 4666 805814
1354748400.0 4666 805814
1354662000.0 928 2078805
1354662000.0 928 2078805
1354662000.0 928 2078805
1354662000.0 928 2078805
1354662000.0 71861 2711806
1354662000.0 71861 2711806
1354662000.0 71861 2711806
1354662000.0 71861 2711806
1354662000.0 71861 2711806
1354662000.0 71861 2711806
1354662000.0 71861 2711806
1354662000.0 71861 2711806
1354662000.0 71861 2711806
1354662000.0 71861 2711806
1354662000.0 71861 2711806
1354662000.0 71861 2711806
1354662000.0 71861 2711806
1354662000.0 71861 2711806
1354662000.0 71861 2711806
1354662000.0 71861 2711806
1354662000.0 71861 2711806
1354662000.0 71861 2711806
1354662000.0 71861 2711806
1354662000.0 71861 2711806
1354662000.0 71861 2711806
1354662000.0 71861 2711806
1354662000.0 71861 2711806
1354662000.0 71861 2711806
1354662000.0 71861 2711806
1354662000.0 71861 2711806
1354662000.0 71861 2711806
1354662000.0 71861 2711806
1354662000.0 71861 2711806
1354662000.0 71861 2711806
1354662000.0 71861 2711806
1354662000.0 71861 2711806
1354662000.0 71861 2711806
1354662000.0 71861 2711806
1354662000.0 71861 2711806
1354662000.0 71861 2711806
1354662000.0 71861 2711806
1354662000.0 71861 2711806
1354662000.0 71861 2711806
1354662000.0 71861 2711806
1354662000.0 71861 2711806
1354662000.0 71861 2711806
1354662000.0 71861 2711806
1354662000.0 71861 2711806
1354662000.0 71861 2711806
1354575600.0 3280 549692
1354575600.0 11199 455089
1354575600.0 150 565404
1354575600.0 150 565404
1354575600.0 150 565404
1354575600.0 150 565404
1354575600.0 150 565404
1354575600.0 150 565404
1354575600.0 150 565404
1354575600.0 150 565404
1354575600.0 150 565404
1354575600.0 150 565404
1354575600.0 150 565404
1354575600.0 150 565404
1354575600.0 150 565404
1354489200.0 31346 536420
1354489200.0 31346 536420
1354489200.0 31346 536420
1354489200.0 31346 536420
1354489200.0 31346 536420
1354489200.0 31346 536420
1354402800.0 42519 0
1354402800.0 42519 0
1354402800.0 42519 0
1354402800.0 42519 0
1354402800.0 42519 0
1354402800.0 42519 0
1354402800.0 42519 0
1354402800.0 42519 0
1354402800.0 42519 0
1354402800.0 42519 0
1354316400.0 2454 696491
1354316400.0 2454 696491
1354316400.0 2454 696491
1354316400.0 2454 696491
1354316400.0 2454 696491
1354316400.0 2454 696491
1354316400.0 2454 696491
1354316400.0 2454 696491
1354316400.0 2454 696491
1354316400.0 2454 696491
1354316400.0 2454 696491
1354316400.0 2454 696491
1354316400.0 2454 696491
1354316400.0 2454 696491
1354316400.0 2454 696491
1354316400.0 2454 696491
1354230000.0 4130 746709
1354230000.0 247 0
1354143600.0 4055 591458
1354143600.0 4055 591458
1354143600.0 4055 591458
1354143600.0 4055 591458
1354143600.0 4055 591458
1354143600.0 4055 591458
1354143600.0 11687 706791
1354143600.0 11687 706791
1354143600.0 11687 706791
1354143600.0 11687 706791
1354143600.0 11687 706791
1354143600.0 11687 706791
1354143600.0 11687 706791
1354143600.0 11687 706791
1354143600.0 11687 706791
1354143600.0 11687 706791
1354143600.0 11687 706791
1354143600.0 11687 706791
1354143600.0 11687 706791
1354143600.0 11687 706791
1354143600.0 11687 706791
1354143600.0 11687 706791
1354143600.0 11687 706791
1354143600.0 11687 706791
1354143600.0 11687 706791
1354143600.0 11687 706791
1354143600.0 11687 706791
1354143600.0 11687 706791
1354143600.0 11687 706791
1354143600.0 11687 706791
1354143600.0 11687 706791
1354143600.0 11687 706791
1354143600.0 11687 706791
1354143600.0 11687 706791
1354143600.0 11687 706791
1353970800.0 235 295036
1353798000.0 12525 284377
1353798000.0 12525 284377
1353711600.0 642 2731086
1353711600.0 642 2731086
1353711600.0 642 2731086
1353711600.0 642 2731086
1353711600.0 642 2731086
1353711600.0 642 2731086
1353711600.0 642 2731086
1353625200.0 13372 2954965
1353625200.0 13372 2954965
1353452400.0 1138 430486
1353279600.0 13105 0
1353279600.0 13105 0
1353279600.0 13105 0
1353279600.0 13105 0
1353279600.0 13105 0
1353279600.0 13105 0
1353279600.0 13105 0
1353279600.0 13105 0
1353279600.0 13105 0
1353279600.0 13105 0
1353279600.0 13105 0
1353279600.0 13105 0
1353279600.0 13105 0
1353279600.0 13105 0
1353279600.0 13105 0
1353279600.0 13105 0
1353279600.0 13105 0
1353279600.0 13105 0
1353279600.0 13105 0
1353279600.0 13105 0
1353279600.0 13105 0
1353279600.0 13105 0
1353279600.0 13105 0
1353279600.0 13105 0
1353279600.0 13105 0
1353279600.0 13105 0
1353279600.0 13105 0
1353279600.0 13105 0
1353279600.0 13105 0
1353193200.0 720 915307
1353193200.0 720 915307
1352934000.0 182 481678
1352934000.0 182 481678
1352934000.0 182 481678
1352934000.0 182 481678
1352761200.0 2435 0
1352588400.0 10054 596032
1352588400.0 10054 596032
1352588400.0 10054 596032
1352588400.0 10054 596032
1352588400.0 10054 596032
1352588400.0 10054 596032
1352588400.0 10054 596032
1352588400.0 5183 625739
1352588400.0 5183 625739
1352588400.0 5183 625739
1352588400.0 5183 625739
1352588400.0 5183 625739
1352502000.0 793 2543887
1352502000.0 793 2543887
1352502000.0 793 2543887
1352502000.0 793 2543887
1352502000.0 793 2543887
1352502000.0 793 2543887
1352502000.0 793 2543887
1352502000.0 793 2543887
1352502000.0 793 2543887
1352502000.0 793 2543887
1352502000.0 793 2543887
1352502000.0 793 2543887
1352502000.0 5767 0
1352502000.0 5767 0
1352502000.0 5767 0
1352502000.0 5767 0
1352415600.0 1951 588352
1352415600.0 1951 588352
1352415600.0 1951 588352
1352415600.0 1951 588352
1352415600.0 1951 588352
1352415600.0 1951 588352
1352415600.0 1951 588352
1352415600.0 1951 588352
1352415600.0 1951 588352
1352415600.0 1951 588352
1352415600.0 1951 588352
1352415600.0 1951 588352
1352415600.0 1951 588352
1352415600.0 1951 588352
1352415600.0 1951 588352
1352415600.0 1951 588352
1352415600.0 1951 588352
1352415600.0 1951 588352
1352415600.0 1951 588352
1352415600.0 1951 588352
1352415600.0 1951 588352
1352415600.0 1951 588352
1352415600.0 1951 588352
1352415600.0 1951 588352
1352415600.0 1951 588352
1352415600.0 1951 588352
1352415600.0 1951 588352
1352415600.0 1951 588352
1352415600.0 1951 588352
1352415600.0 1951 588352
1352415600.0 1951 588352
1352415600.0 1951 588352
1352415600.0 1951 588352
1352415600.0 1951 588352
1352415600.0 758 517401
1352415600.0 758 517401
1352329200.0 13415 2845108
1352329200.0 13415 2845108
1352329200.0 13415 2845108
1352329200.0 13415 2845108
1352329200.0 13415 2845108
1352329200.0 13415 2845108
1352329200.0 13415 2845108
1352329200.0 13415 2845108
1352329200.0 348 271817
1352329200.0 348 271817
1352329200.0 348 271817
1352329200.0 348 271817
1352329200.0 348 271817
1352329200.0 348 271817
1352329200.0 348 271817
1352329200.0 348 271817
1352329200.0 348 271817
1352329200.0 348 271817
1352329200.0 348 271817
1352329200.0 348 271817
1352242800.0 564 495089
1351810800.0 1261 4373163
1351724400.0 516 2074734
1351724400.0 13664 796174
1351724400.0 13664 796174
1351724400.0 13664 796174
1351724400.0 13664 796174
1351724400.0 13664 796174
1351724400.0 13664 796174
1351724400.0 13664 796174
1351724400.0 13664 796174
1351724400.0 13664 796174
1351724400.0 5329 796174
1351724400.0 5329 796174
1351724400.0 5329 796174
1351724400.0 5329 796174
1351724400.0 5329 796174
1351724400.0 5329 796174
1351724400.0 5329 796174
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351724400.0 42698 23
1351638000.0 293 313763
1351638000.0 293 313763
1351638000.0 293 313763
1351638000.0 1999 1940243
1351638000.0 1999 1940243
1351638000.0 1999 1940243
1351551600.0 2286 689368
1351465200.0 1774 303669
1351465200.0 1774 303669
1351375200.0 13997 407632
1351375200.0 13997 407632
1351375200.0 13997 407632
1351375200.0 13997 407632
1351375200.0 13997 407632
1351375200.0 13997 407632
1351375200.0 13997 407632
1351116000.0 20437 0
1351116000.0 20437 0
1351116000.0 20437 0
1351116000.0 20437 0
1351116000.0 20437 0
1351116000.0 20437 0
1351116000.0 20437 0
1351116000.0 3521 2509905
1351029600.0 14810 546210
1350943200.0 10344 0
1350943200.0 10344 0
1350943200.0 10344 0
1350943200.0 10344 0
1350943200.0 10344 0
1350943200.0 10344 0
1350943200.0 10344 0
1350943200.0 10344 0
1350943200.0 10344 0
1350943200.0 10344 0
1350943200.0 10344 0
1350943200.0 10344 0
1350943200.0 10344 0
1350943200.0 10344 0
1350943200.0 10344 0
1350943200.0 10344 0
1349992800.0 49121 0
1349992800.0 49121 0
1349992800.0 49121 0
1349992800.0 49121 0
1349906400.0 920 518997
1349906400.0 920 518997
1349906400.0 920 518997
1349906400.0 920 518997
1349906400.0 920 518997
1349906400.0 920 518997
1349906400.0 920 518997
1349906400.0 920 518997
1349906400.0 920 518997
1349906400.0 920 518997
1349906400.0 920 518997
1349906400.0 920 518997
1349906400.0 920 518997
1349906400.0 920 518997
1349906400.0 920 518997
1349906400.0 920 518997
1349906400.0 920 518997
1349906400.0 920 518997
1349906400.0 920 518997
1349906400.0 920 518997
1349906400.0 920 518997
1349906400.0 920 518997
1349906400.0 920 518997
1349906400.0 920 518997
1349906400.0 920 518997
1349906400.0 920 518997
1349906400.0 920 518997
1349906400.0 920 518997
1349906400.0 920 518997
1349906400.0 920 518997
1349906400.0 920 518997
1349906400.0 920 518997
1349733600.0 1251 152234
1349733600.0 1251 152234
1349733600.0 1251 152234
1349733600.0 1251 152234
1349733600.0 1251 152234
1349733600.0 1251 152234
1349733600.0 1251 152234
1349733600.0 1251 152234
1349733600.0 1251 152234
1349733600.0 1251 152234
1349733600.0 1251 152234
1349733600.0 1251 152234
1349733600.0 1251 152234
1349733600.0 1251 152234
1349733600.0 1251 152234
1349733600.0 1251 152234
1349733600.0 1251 152234
1349733600.0 1251 152234
1349733600.0 1251 152234
1349733600.0 1251 152234
1349733600.0 1251 152234
1349733600.0 1251 152234
1349733600.0 1251 152234
1349733600.0 1251 152234
1349733600.0 1251 152234
1349733600.0 1251 152234
1349733600.0 1251 152234
1349733600.0 1251 152234
1349733600.0 1251 152234
1349733600.0 1251 152234
1349733600.0 1251 152234
1349733600.0 1251 152234
1349733600.0 1251 152234
1349733600.0 1251 152234
1349733600.0 1251 152234
1349733600.0 1251 152234
1349733600.0 1251 152234
1349733600.0 1251 152234
1349733600.0 1251 152234
1349733600.0 1251 152234
1349733600.0 1251 152234
1349733600.0 1251 152234
1349733600.0 1251 152234
1349733600.0 1251 152234
1349733600.0 1251 152234
1349733600.0 1251 152234
1349733600.0 1251 152234
1349733600.0 1251 152234
1349733600.0 1251 152234
1349733600.0 1251 152234
1349733600.0 1251 152234
1349733600.0 1251 152234
1349733600.0 1251 152234
1349733600.0 1251 152234
1349733600.0 1251 152234
1349733600.0 1251 152234
1349733600.0 1251 152234
1349733600.0 1251 152234
1349733600.0 1251 152234
1349733600.0 1251 152234
1349733600.0 1251 152234
1349733600.0 1251 152234
1349733600.0 1251 152234
1349733600.0 1251 152234
1349733600.0 2322 531038
1349733600.0 2322 531038
1349733600.0 3776 2269099
1349733600.0 3776 2269099
1349560800.0 9443 606164
1349560800.0 9443 606164
1349560800.0 9443 606164
1349560800.0 9443 606164
1349560800.0 9443 606164
1349560800.0 9443 606164
1349560800.0 9443 606164
1349560800.0 9443 606164
1349560800.0 9443 606164
1349560800.0 9443 606164
1349560800.0 9443 606164
1349560800.0 9443 606164
1349560800.0 9443 606164
1349560800.0 9443 606164
1349560800.0 9443 606164
1349560800.0 9443 606164
1349560800.0 9443 606164
1349560800.0 4948 737984
1349560800.0 4948 737984
1349560800.0 4948 737984
1349560800.0 4948 737984
1349560800.0 4948 737984
1349474400.0 1167 594591
1349388000.0 74393 0
1349388000.0 74393 0
1349388000.0 74393 0
1349388000.0 74393 0
1349388000.0 74393 0
1349388000.0 74393 0
1349388000.0 74393 0
1349388000.0 74393 0
1349301600.0 289 200251
1349215200.0 1720 0
1349215200.0 1720 0
1349215200.0 1720 0
1349215200.0 1720 0
1348956000.0 10993 587294
1348956000.0 10993 587294
1348956000.0 10993 587294
1348783200.0 18604 0
1348783200.0 18604 0
1348610400.0 62570 0
1348610400.0 62570 0
1348610400.0 62570 0
1348610400.0 62570 0
1348610400.0 62570 0
1348610400.0 62570 0
1348610400.0 62570 0
1348610400.0 62570 0
1348610400.0 62570 0
1348610400.0 62570 0
1348610400.0 62570 0
1348610400.0 62570 0
1348610400.0 62570 0
1348610400.0 62570 0
1348610400.0 62570 0
1348610400.0 62570 0
1348610400.0 35707 0
1348610400.0 35707 0
1348610400.0 35707 0
1348610400.0 35707 0
1348610400.0 35707 0
1348610400.0 35707 0
1348610400.0 35707 0
1348610400.0 35707 0
1348610400.0 35707 0
1348610400.0 35707 0
1348610400.0 35707 0
1348610400.0 35707 0
1348610400.0 235 614453
1348524000.0 11696 2312503
1348524000.0 11696 2312503
1348524000.0 11696 2312503
1348524000.0 9190 0
1348524000.0 9190 0
1348524000.0 9190 0
1348524000.0 9190 0
1348524000.0 3095 378570
1348437600.0 288 0
1348437600.0 288 0
1348437600.0 288 0
1348437600.0 288 0
1348437600.0 288 0
1348437600.0 288 0
1348437600.0 288 0
1348437600.0 288 0
1348437600.0 288 0
1348437600.0 288 0
1348437600.0 288 0
1348437600.0 288 0
1348437600.0 288 0
1348437600.0 288 0
1348437600.0 288 0
1348437600.0 288 0
1348437600.0 288 0
1348437600.0 288 0
1348437600.0 288 0
1348437600.0 288 0
1348437600.0 288 0
1348437600.0 288 0
1348437600.0 288 0
1348437600.0 288 0
1348437600.0 288 0
1348437600.0 288 0
1348437600.0 288 0
1348437600.0 288 0
1348437600.0 288 0
1348437600.0 815 0
1348437600.0 815 0
1348437600.0 815 0
1348437600.0 815 0
1348437600.0 815 0
1348437600.0 1268 444044
1348437600.0 1268 444044
1348437600.0 1268 444044
1348437600.0 1268 444044
1348437600.0 1268 444044
1348437600.0 1268 444044
1348437600.0 1268 444044
1348437600.0 1268 444044
1348437600.0 1268 444044
1348437600.0 1268 444044
1348351200.0 3618 447760
1348351200.0 3618 447760
1348351200.0 3618 447760
1348092000.0 270 334581
1348092000.0 270 334581
1348092000.0 270 334581
1348092000.0 270 334581
1348092000.0 6231 0
1348092000.0 6231 0
1348092000.0 6231 0
1348092000.0 6231 0
1348092000.0 6231 0
1348092000.0 6231 0
1348092000.0 6231 0
1348092000.0 6231 0
1348092000.0 6231 0
1348092000.0 6231 0
1348092000.0 6231 0
1348005600.0 4683 2552511
1348005600.0 4683 2552511
1348005600.0 4683 2552511
1348005600.0 4683 2552511
1348005600.0 4683 2552511
1348005600.0 4683 2552511
1348005600.0 4683 2552511
1348005600.0 4683 2552511
1348005600.0 4683 2552511
1348005600.0 4683 2552511
1348005600.0 4683 2552511
1348005600.0 4683 2552511
1348005600.0 4683 2552511
1348005600.0 4683 2552511
1348005600.0 4683 2552511
1348005600.0 4683 2552511
1348005600.0 4683 2552511
1348005600.0 4683 2552511
1348005600.0 4683 2552511
1348005600.0 4683 2552511
1348005600.0 4683 2552511
1348005600.0 4683 2552511
1348005600.0 4683 2552511
1348005600.0 4683 2552511
1348005600.0 4683 2552511
1348005600.0 4683 2552511
1348005600.0 4683 2552511
1348005600.0 4683 2552511
1348005600.0 4683 2552511
1348005600.0 4683 2552511
1348005600.0 4683 2552511
1348005600.0 4683 2552511
1348005600.0 4683 2552511
1348005600.0 4683 2552511
1348005600.0 4683 2552511
1347919200.0 6505 528817
1347919200.0 19599 2445683
1347919200.0 19599 2445683
1347919200.0 19599 2445683
1347919200.0 19599 2445683
1347919200.0 1402 421245
1347919200.0 1402 421245
1347919200.0 1402 421245
1347919200.0 1402 421245
1347919200.0 1402 421245
1347919200.0 1402 421245
1347919200.0 1402 421245
1347487200.0 5388 2558979
1347487200.0 2801 1704858
1347487200.0 2801 1704858
1347487200.0 2801 1704858
1347487200.0 2801 1704858
1347487200.0 2801 1704858
1347487200.0 2801 1704858
1347487200.0 2801 1704858
1347487200.0 2801 1704858
1347487200.0 2801 1704858
1347487200.0 2801 1704858
1347487200.0 37586 0
1347487200.0 37586 0
1347487200.0 36278 2608509
1347487200.0 36278 2608509
1347487200.0 36278 2608509
1347487200.0 36278 2608509
1347487200.0 1000 488634
1347487200.0 1999 1940245
1347487200.0 1999 1940245
1347487200.0 1999 1940245
1347487200.0 1999 1940245
1347487200.0 1999 1940245
1347487200.0 1999 1940245
1347487200.0 1999 1940245
1347487200.0 1999 1940245
1347487200.0 1999 1940245
1347487200.0 1999 1940245
1347400800.0 133154 44
1347141600.0 18811 521744
1347141600.0 18811 521744
1347141600.0 18811 521744
1347141600.0 18811 521744
1347141600.0 18811 521744
1347141600.0 3784 800769
1347141600.0 16712 0
1347141600.0 16712 0
1347141600.0 16712 0
1347141600.0 16712 0
1347141600.0 16712 0
1347141600.0 16712 0
1347141600.0 16712 0
1347141600.0 16712 0
1347141600.0 16712 0
1347141600.0 16712 0
1347141600.0 16712 0
1347055200.0 409 526014
1346882400.0 4450 453627
1346882400.0 4450 453627
1346882400.0 3166 451088
1346882400.0 2192 3091653
1346882400.0 39156 2234194
1346882400.0 39156 2234194
1346882400.0 39156 2234194
1346882400.0 39156 2234194
1346882400.0 39156 2234194
1346882400.0 39156 2234194
1346882400.0 39156 2234194
1346882400.0 39156 2234194
1346882400.0 39156 2234194
1346882400.0 39156 2234194
1346882400.0 9469 2224068
1346882400.0 16064 493909
1346882400.0 16064 493909
1346882400.0 16064 493909
1346882400.0 16064 493909
1346796000.0 9355 254145
1346796000.0 9355 254145
1346796000.0 9355 254145
1346796000.0 9355 254145
1346796000.0 9355 254145
1346796000.0 9355 254145
1346796000.0 9355 254145
1346796000.0 9355 254145
1346796000.0 9355 254145
1346796000.0 9355 254145
1346796000.0 9355 254145
1346796000.0 9355 254145
1346796000.0 9355 254145
1346796000.0 9355 254145
1346796000.0 9355 254145
1346796000.0 4243 254145
1346796000.0 4243 254145
1346796000.0 4243 254145
1346796000.0 4243 254145
1346796000.0 4243 254145
1346796000.0 4243 254145
1346796000.0 4243 254145
1346796000.0 4243 254145
1346796000.0 4243 254145
1346796000.0 4243 254145
1346796000.0 4243 254145
1346796000.0 4243 254145
1346796000.0 4243 254145
1346709600.0 3988 56
1346709600.0 3988 56
1346709600.0 3988 56
1346709600.0 3988 56
1346709600.0 3988 56
1346709600.0 3988 56
1346709600.0 3988 56
1346709600.0 3988 56
1346709600.0 3988 56
1346709600.0 3988 56
1346709600.0 310 0
1346536800.0 6303 426697
1346536800.0 6303 426697
1346536800.0 6303 426697
1346536800.0 6303 426697
1346536800.0 6303 426697
1346536800.0 6303 426697
1346536800.0 63962 551514
1346450400.0 798 614963
1346450400.0 798 614963
1346450400.0 798 614963
1346450400.0 798 614963
1346450400.0 798 614963
1346450400.0 798 614963
1346450400.0 798 614963
1346450400.0 798 614963
1346450400.0 798 614963
1346450400.0 798 614963
1346450400.0 798 614963
1346450400.0 798 614963
1346450400.0 798 614963
1346450400.0 2461 531195
1346450400.0 2461 531195
1346450400.0 2461 531195
1346450400.0 2461 531195
1346450400.0 2461 531195
1346450400.0 2461 531195
1346450400.0 2461 531195
1346450400.0 2461 531195
1346450400.0 2461 531195
1346450400.0 2461 531195
1346450400.0 2461 531195
1346364000.0 3286 701525
1346364000.0 3286 701525
1346277600.0 2165 522149
1346277600.0 7405 677619
1346277600.0 7405 677619
1346277600.0 3225 642461
1346277600.0 3225 642461
1346277600.0 3225 642461
1346277600.0 3225 642461
1346277600.0 3225 642461
1346277600.0 3225 642461
1346277600.0 2765 508934
1346277600.0 2765 508934
1346277600.0 2765 508934
1346277600.0 2765 508934
1346277600.0 2765 508934
1346277600.0 2765 508934
1346277600.0 2765 508934
1346277600.0 2765 508934
1346277600.0 2765 508934
1346277600.0 2765 508934
1346104800.0 370 5476100
1346104800.0 370 5476100
1346104800.0 370 5476100
1346104800.0 370 5476100
1346104800.0 370 5476100
1346104800.0 370 5476100
1346104800.0 370 5476100
1346104800.0 370 5476100
1346104800.0 370 5476100
1346104800.0 370 5476100
1346104800.0 370 5476100
1346104800.0 370 5476100
1346104800.0 370 5476100
1346104800.0 370 5476100
1346104800.0 370 5476100
1346104800.0 370 5476100
1346104800.0 370 5476100
1346104800.0 370 5476100
1346104800.0 370 5476100
1346104800.0 370 5476100
1346104800.0 370 5476100
1346104800.0 370 5476100
1346104800.0 370 5476100
1346104800.0 370 5476100
1346104800.0 370 5476100
1346104800.0 370 5476100
1346104800.0 370 5476100
1346104800.0 370 5476100
1346104800.0 370 5476100
1346104800.0 370 5476100
1346104800.0 370 5476100
1346104800.0 370 5476100
1346104800.0 370 5476100
1346104800.0 370 5476100
1346104800.0 370 5476100
1346104800.0 370 5476100
1346104800.0 370 5476100
1346104800.0 370 5476100
1346104800.0 370 5476100
1346104800.0 370 5476100
1346104800.0 370 5476100
1346104800.0 370 5476100
1346104800.0 370 5476100
1346104800.0 370 5476100
1346104800.0 370 5476100
1346104800.0 370 5476100
1346104800.0 370 5476100
1346104800.0 370 5476100
1346104800.0 370 5476100
1346104800.0 370 5476100
1346104800.0 370 5476100
1346104800.0 370 5476100
1346104800.0 370 5476100
1346104800.0 370 5476100
1346104800.0 370 5476100
1346104800.0 370 5476100
1346104800.0 370 5476100
1346104800.0 370 5476100
1346104800.0 370 5476100
1346104800.0 370 5476100
1346104800.0 370 5476100
1346104800.0 370 5476100
1346104800.0 370 5476100
1346104800.0 370 5476100
1346104800.0 370 5476100
1346104800.0 370 5476100
1346104800.0 370 5476100
1346104800.0 370 5476100
1346104800.0 370 5476100
1346104800.0 370 5476100
1346104800.0 370 5476100
1346104800.0 370 5476100
1346104800.0 370 5476100
1346104800.0 370 5476100
1346104800.0 370 5476100
1346104800.0 370 5476100
1346104800.0 370 5476100
1346104800.0 370 5476100
1346104800.0 370 5476100
1346104800.0 370 5476100
1346104800.0 370 5476100
1346104800.0 370 5476100
1346104800.0 370 5476100
1346104800.0 370 5476100
1346104800.0 370 5476100
1346104800.0 370 5476100
1346104800.0 370 5476100
1346104800.0 370 5476100
1346104800.0 370 5476100
1346104800.0 12991 2203609
1346104800.0 12991 2203609
1346104800.0 12991 2203609
1346104800.0 12991 2203609
1346104800.0 12991 2203609
1346104800.0 12991 2203609
1346104800.0 12991 2203609
1346104800.0 12991 2203609
1346104800.0 12991 2203609
1346104800.0 12991 2203609
1346104800.0 12991 2203609
1345932000.0 11462 493501
1345932000.0 11462 493501
1345932000.0 11462 493501
1345932000.0 11462 493501
1345932000.0 11462 493501
1345845600.0 14579 2067098
1345845600.0 3625 703012
1345845600.0 3625 703012
1345845600.0 3625 703012
1345845600.0 3625 703012
1345845600.0 3625 703012
1345845600.0 3625 703012
1345845600.0 3625 703012
1345845600.0 3625 703012
1345845600.0 3625 703012
1345845600.0 3625 703012
1345845600.0 3625 703012
1345845600.0 3625 703012
1345845600.0 3625 703012
1345845600.0 3625 703012
1345845600.0 3625 703012
1345759200.0 10571 528023
1345759200.0 10571 528023
1345759200.0 10571 528023
1345759200.0 10571 528023
1345759200.0 10571 528023
1345759200.0 10571 528023
1345759200.0 10571 528023
1345759200.0 10571 528023
1345672800.0 1249 910341
1345586400.0 2567 283744
1345586400.0 2567 283744
1345586400.0 2567 283744
1345586400.0 2567 283744
1345586400.0 2567 283744
1345586400.0 2567 283744
1345586400.0 2567 283744
1345586400.0 4330 471581
1345500000.0 1806 390619
1345500000.0 1207 532877
1345240800.0 1709 2380200
1345240800.0 1709 2380200
1345240800.0 1709 2380200
1345240800.0 1709 2380200
1345240800.0 1709 2380200
1345240800.0 1709 2380200
1345240800.0 1709 2380200
1345240800.0 1709 2380200
1345240800.0 1709 2380200
1345240800.0 1709 2380200
1345240800.0 1709 2380200
1345240800.0 1709 2380200
1345240800.0 1709 2380200
1345240800.0 1709 2380200
1345068000.0 6608 0
1345068000.0 6608 0
1345068000.0 6608 0
1345068000.0 6608 0
1345068000.0 6608 0
1345068000.0 6608 0
1345068000.0 6608 0
1345068000.0 6608 0
1345068000.0 6608 0
1345068000.0 6608 0
1345068000.0 6608 0
1345068000.0 6608 0
1345068000.0 6608 0
1345068000.0 6608 0
1345068000.0 6608 0
1345068000.0 6608 0
1345068000.0 6608 0
1345068000.0 6608 0
1345068000.0 6608 0
1345068000.0 6608 0
1345068000.0 6608 0
1345068000.0 6608 0
1345068000.0 6608 0
1345068000.0 6608 0
1345068000.0 6608 0
1345068000.0 6608 0
1345068000.0 6608 0
1345068000.0 6608 0
1345068000.0 6608 0
1345068000.0 6608 0
1345068000.0 6608 0
1345068000.0 6608 0
1345068000.0 6608 0
1345068000.0 6608 0
1345068000.0 44385 536008
1344981600.0 5755 4205739
1344981600.0 5755 4205739
1344981600.0 5755 4205739
1344981600.0 5755 4205739
1344895200.0 6249 484295
1344895200.0 6249 484295
1344895200.0 6249 484295
1344895200.0 6249 484295
1344895200.0 6249 484295
1344895200.0 6249 484295
1344895200.0 6249 484295
1344895200.0 7422 479067
1344895200.0 7422 479067
1344895200.0 7422 479067
1344722400.0 15804 0
1344722400.0 15804 0
1344722400.0 15804 0
1344722400.0 15804 0
1344722400.0 15804 0
1344722400.0 15804 0
1344722400.0 15804 0
1344722400.0 15804 0
1344722400.0 15804 0
1344722400.0 15804 0
1344722400.0 15804 0
1344636000.0 16616 559977
1344636000.0 16616 559977
1344636000.0 16616 559977
1344463200.0 817 2543887
1344463200.0 817 2543887
1344463200.0 817 2543887
1344463200.0 817 2543887
1344463200.0 817 2543887
1344463200.0 817 2543887
1344463200.0 817 2543887
1344463200.0 817 2543887
1344463200.0 817 2543887
1344463200.0 817 2543887
1344290400.0 749 576351
1344290400.0 749 576351
1344290400.0 749 576351
1344290400.0 749 576351
1344290400.0 749 576351
1344290400.0 44216 6212339
1344290400.0 44216 6212339
1344290400.0 605 1199491
1344117600.0 1239 486782
1344117600.0 2383 497084
1344117600.0 2383 497084
1344117600.0 2383 497084
1344117600.0 2383 497084
1344117600.0 2383 497084
1344117600.0 2383 497084
1344117600.0 2383 497084
1344117600.0 2383 497084
1344117600.0 2383 497084
1344117600.0 2383 497084
1344117600.0 2383 497084
1344117600.0 2383 497084
1344117600.0 2383 497084
1344117600.0 2383 497084
1344117600.0 2383 497084
1344117600.0 2383 497084
1344117600.0 2383 497084
1344117600.0 2383 497084
1344117600.0 2383 497084
1344117600.0 2383 497084
1344117600.0 2383 497084
1344117600.0 2383 497084
1344117600.0 2383 497084
1344117600.0 2383 497084
1344117600.0 2383 497084
1344117600.0 2383 497084
1344117600.0 2383 497084
1344117600.0 2383 497084
1344117600.0 2383 497084
1344117600.0 2383 497084
1344117600.0 2383 497084
1343944800.0 1999 1940243
1343340000.0 855 521600
1343340000.0 114863 2623828
1343253600.0 2835 947233
1343253600.0 2835 947233
1343253600.0 2835 947233
1343253600.0 2835 947233
1343253600.0 6739 1294967
1343253600.0 1181 780650
1343253600.0 1181 780650
1343253600.0 1181 780650
1343253600.0 1181 780650
1343253600.0 1181 780650
1343253600.0 1181 780650
1343253600.0 3248 2543887
1343253600.0 3248 2543887
1343253600.0 3248 2543887
1343253600.0 3248 2543887
1343253600.0 32875 2500000
1343253600.0 32875 2500000
1343253600.0 32875 2500000
1343253600.0 32875 2500000
1343253600.0 32875 2500000
1343253600.0 32875 2500000
1343253600.0 32875 2500000
1343253600.0 32875 2500000
1343253600.0 32875 2500000
1343253600.0 32875 2500000
1343253600.0 32875 2500000
1343253600.0 32875 2500000
1343253600.0 32875 2500000
1343253600.0 32875 2500000
1343253600.0 32875 2500000
1343253600.0 32875 2500000
1343253600.0 32875 2500000
1343253600.0 32875 2500000
1343253600.0 32875 2500000
1343253600.0 32875 2500000
1343253600.0 32875 2500000
1343253600.0 32875 2500000
1343253600.0 32875 2500000
1343253600.0 32875 2500000
1343253600.0 32875 2500000
1343253600.0 32875 2500000
1343253600.0 32875 2500000
1343253600.0 32875 2500000
1343253600.0 32875 2500000
1343253600.0 32875 2500000
1343080800.0 246 549640
1343080800.0 883 5854841
1343080800.0 14713 0
1343080800.0 14713 0
1343080800.0 14713 0
1343080800.0 14713 0
1343080800.0 14713 0
1343080800.0 14713 0
1342994400.0 17115 1279891
1342994400.0 17115 1279891
1342735200.0 3931 0
1342735200.0 3931 0
1342648800.0 21791 2543887
1342648800.0 21791 2543887
1342648800.0 21791 2543887
1342648800.0 21791 2543887
1342648800.0 21791 2543887
1342648800.0 21791 2543887
1342648800.0 21791 2543887
1342648800.0 21791 2543887
1342648800.0 21791 2543887
1342648800.0 21791 2543887
1342648800.0 21791 2543887
1342648800.0 21791 2543887
1342648800.0 21791 2543887
1342648800.0 21791 2543887
1342648800.0 21791 2543887
1342648800.0 21791 2543887
1342648800.0 21791 2543887
1342648800.0 21791 2543887
1342648800.0 21791 2543887
1342648800.0 21791 2543887
1342648800.0 21791 2543887
1342648800.0 21791 2543887
1342648800.0 21791 2543887
1342648800.0 21791 2543887
1342648800.0 21791 2543887
1342648800.0 21791 2543887
1342648800.0 21791 2543887
1342648800.0 21791 2543887
1342648800.0 21791 2543887
1342648800.0 21791 2543887
1342648800.0 6173 0
1342648800.0 6173 0
1342648800.0 6173 0
1342648800.0 6173 0
1342648800.0 6173 0
1342648800.0 6173 0
1342648800.0 6173 0
1342648800.0 6173 0
1342648800.0 6173 0
1342648800.0 6173 0
1342648800.0 6173 0
1342648800.0 6173 0
1342648800.0 6173 0
1342648800.0 6173 0
1342648800.0 6173 0
1342648800.0 6173 0
1342648800.0 6173 0
1342648800.0 6173 0
1342389600.0 5905 274256
1342389600.0 5905 274256
1342389600.0 5905 274256
1342389600.0 5905 274256
1342389600.0 5905 274256
1342389600.0 5905 274256
1342303200.0 39717 2281523
1342303200.0 39717 2281523
1342303200.0 39717 2281523
1342303200.0 39717 2281523
1342303200.0 39717 2281523
1342303200.0 39717 2281523
1342303200.0 39717 2281523
1342303200.0 39717 2281523
1342303200.0 39717 2281523
1342303200.0 39717 2281523
1342303200.0 39717 2281523
1342303200.0 39717 2281523
1342303200.0 39717 2281523
1342303200.0 39717 2281523
1342303200.0 39717 2281523
1342303200.0 42451 2353587
1342303200.0 42451 2353587
1342303200.0 42451 2353587
1342303200.0 42451 2353587
1342303200.0 42451 2353587
1342303200.0 42451 2353587
1342303200.0 42451 2353587
1342303200.0 42451 2353587
1342303200.0 42451 2353587
1342303200.0 42451 2353587
1342303200.0 42257 2353587
1342303200.0 42257 2353587
1342303200.0 42257 2353587
1342303200.0 42257 2353587
1342303200.0 42257 2353587
1342303200.0 42257 2353587
1342303200.0 42257 2353587
1342303200.0 42257 2353587
1342303200.0 42257 2353587
1342303200.0 21417 2278301
1342303200.0 21417 2278301
1342303200.0 21417 2278301
1342303200.0 21417 2278301
1342303200.0 12536 538166
1342303200.0 12536 538166
1342303200.0 12536 538166
1342303200.0 12536 538166
1342130400.0 8722 1701735
1342130400.0 8722 1701735
1342130400.0 8722 1701735
1342130400.0 8722 1701735
1342130400.0 8722 1701735
1342130400.0 8722 1701735
1342130400.0 8722 1701735
1342130400.0 8722 1701735
1342130400.0 8722 1701735
1342044000.0 927 5396838
1342044000.0 927 5396838
1342044000.0 927 5396838
1342044000.0 927 5396838
1342044000.0 927 5396838
1342044000.0 927 5396838
1342044000.0 9156 523663
1342044000.0 9156 523663
1342044000.0 9156 523663
1341957600.0 282 0
1341957600.0 2206 2373249
1341957600.0 2206 2373249
1341957600.0 2206 2373249
1341957600.0 2206 2373249
1341957600.0 2206 2373249
1341612000.0 343 630309
1341612000.0 343 630309
1341612000.0 343 630309
1341612000.0 343 630309
1341612000.0 343 630309
1341612000.0 343 630309
1341612000.0 343 630309
1341612000.0 343 630309
1341612000.0 1999 1940243
1341439200.0 1644 4571615
1341439200.0 11052 3021329
1341439200.0 11052 3021329
1341439200.0 1035 531009
1341439200.0 63 900000
1341439200.0 63 900000
1341439200.0 63 900000
1341439200.0 63 900000
1341439200.0 5672 0
1341439200.0 5878 0
1341439200.0 5878 0
1341266400.0 1762 421789
1341266400.0 1762 421789
1341266400.0 1762 421789
1341266400.0 1762 421789
1341266400.0 1762 421789
1341266400.0 1762 421789
1341266400.0 1762 421789
1341266400.0 1762 421789
1341266400.0 1762 421789
1341266400.0 1762 421789
1341266400.0 1762 421789
1341266400.0 1762 421789
1341266400.0 1762 421789
1341266400.0 1762 421789
1341266400.0 1762 421789
1341266400.0 1762 421789
1341266400.0 1762 421789
1341266400.0 1364 620077
1341180000.0 50411 485491
1341180000.0 50411 485491
1341180000.0 50411 485491
1341180000.0 50411 485491
1341093600.0 3872 2380486
1341093600.0 3872 2380486
1341093600.0 3872 2380486
1341093600.0 3872 2380486
1341093600.0 3872 2380486
1341093600.0 3872 2380486
1341093600.0 3872 2380486
1341093600.0 3872 2380486
1341093600.0 3872 2380486
1341093600.0 1020 0
1341093600.0 1020 0
1341093600.0 1020 0
1341093600.0 1020 0
1341093600.0 1020 0
1341093600.0 1020 0
1341093600.0 1020 0
1341093600.0 1020 0
1341093600.0 1020 0
1341093600.0 1020 0
1341093600.0 1020 0
1341093600.0 1020 0
1341093600.0 1020 0
1341093600.0 1020 0
1341093600.0 1020 0
1341093600.0 1020 0
1341093600.0 26932 0
1341093600.0 26932 0
1341093600.0 26932 0
1341093600.0 26932 0
1341093600.0 26932 0
1341093600.0 26932 0
1341093600.0 26932 0
1341093600.0 26932 0
1341093600.0 11617 914948
1341007200.0 16175 7422970
1341007200.0 16175 7422970
1341007200.0 16175 7422970
1341007200.0 16175 7422970
1341007200.0 16175 7422970
1341007200.0 16175 7422970
1341007200.0 16175 7422970
1341007200.0 16175 7422970
1341007200.0 16175 7422970
1341007200.0 16175 7422970
1341007200.0 16175 7422970
1341007200.0 16175 7422970
1341007200.0 16175 7422970
1341007200.0 16175 7422970
1341007200.0 16175 7422970
1341007200.0 16175 7422970
1341007200.0 16175 7422970
1341007200.0 16175 7422970
1341007200.0 16175 7422970
1341007200.0 16175 7422970
1341007200.0 16175 7422970
1341007200.0 16175 7422970
1341007200.0 16175 7422970
1341007200.0 16175 7422970
1341007200.0 16175 7422970
1341007200.0 16175 7422970
1341007200.0 16175 7422970
1341007200.0 16175 7422970
1341007200.0 16175 7422970
1341007200.0 16175 7422970
1341007200.0 16175 7422970
1341007200.0 16175 7422970
1341007200.0 16175 7422970
1341007200.0 16175 7422970
1341007200.0 16175 7422970
1341007200.0 16175 7422970
1341007200.0 16175 7422970
1341007200.0 16175 7422970
1340920800.0 1692 909622
1340834400.0 928 543714
1340229600.0 21043 597789
1340229600.0 21043 597789
1340229600.0 21043 597789
1340229600.0 21043 597789
1340143200.0 2547 513079
1340143200.0 2547 513079
1340143200.0 2547 513079
1340143200.0 7373 352228
1340143200.0 7373 352228
1340143200.0 7373 352228
1339711200.0 5383 6036699
1339711200.0 19755 6036699
1339711200.0 19755 6036699
1339711200.0 19755 6036699
1339711200.0 19755 6036699
1339711200.0 19755 6036699
1339711200.0 19755 6036699
1339711200.0 4953 6036699
1339711200.0 4953 6036699
1339711200.0 4953 6036699
1339711200.0 4953 6036699
1339711200.0 4953 6036699
1339711200.0 4953 6036699
1339711200.0 4953 6036699
1339711200.0 4953 6036699
1339711200.0 4953 6036699
1339624800.0 1461 484751
1339624800.0 1461 484751
1339624800.0 1461 484751
1339624800.0 1461 484751
1339624800.0 1461 484751
1339624800.0 658 2543887
1339624800.0 9240 0
1339624800.0 9240 0
1339624800.0 9240 0
1339624800.0 9240 0
1339624800.0 9240 0
1339624800.0 9240 0
1339624800.0 9240 0
1339624800.0 9240 0
1339624800.0 9240 0
1339624800.0 2583 0
1339624800.0 2583 0
1339538400.0 3092 2272849
1339538400.0 3092 2272849
1339538400.0 3092 2272849
1339538400.0 3092 2272849
1339538400.0 3092 2272849
1339538400.0 3092 2272849
1339538400.0 528 840354
1339538400.0 528 840354
1339538400.0 528 840354
1339538400.0 528 840354
1339538400.0 528 840354
1339538400.0 528 840354
1339538400.0 4866 1500000
1339538400.0 4866 1500000
1339538400.0 4866 1500000
1339538400.0 4866 1500000
1339538400.0 4866 1500000
1339538400.0 4866 1500000
1339538400.0 4866 1500000
1339538400.0 4866 1500000
1339452000.0 3371 745006
1339452000.0 3371 745006
1339452000.0 3371 745006
1339452000.0 3371 745006
1339452000.0 5482 745006
1339452000.0 5482 745006
1339452000.0 5482 745006
1339452000.0 5482 745006
1339452000.0 5482 745006
1339452000.0 5482 745006
1339452000.0 5482 745006
1339452000.0 5482 745006
1339452000.0 5482 745006
1339452000.0 5482 745006
1339452000.0 5482 745006
1339452000.0 5482 745006
1339452000.0 5482 745006
1339452000.0 25872 745006
1339452000.0 25872 745006
1339452000.0 25872 745006
1339452000.0 25872 745006
1339452000.0 25872 745006
1339452000.0 25872 745006
1339452000.0 25872 745006
1339452000.0 25872 745006
1339452000.0 25872 745006
1339452000.0 25872 745006
1339452000.0 25872 745006
1339452000.0 25872 745006
1339452000.0 25872 745006
1339452000.0 25872 745006
1339452000.0 25872 745006
1339452000.0 25353 0
1339452000.0 374 0
1339365600.0 1824 474271
1339279200.0 6906 1246388
1339279200.0 6906 1246388
1339279200.0 6906 1246388
1339279200.0 6906 1246388
1339279200.0 6906 1246388
1339279200.0 6906 1246388
1339279200.0 6906 1246388
1339279200.0 6906 1246388
1339279200.0 6906 1246388
1339279200.0 6906 1246388
1339106400.0 25713 544590
1339020000.0 4944 456634
1339020000.0 4944 456634
1339020000.0 4944 456634
1339020000.0 4944 456634
1339020000.0 1108 547645
1338933600.0 7482 2523555
1338933600.0 7482 2523555
1338933600.0 7482 2523555
1338847200.0 146 312230
1338847200.0 146 312230
1338847200.0 2962 0
1338847200.0 2962 0
1338847200.0 2962 0
1338847200.0 2962 0
1338847200.0 2962 0
1338760800.0 1583 0
1338760800.0 1583 0
1338760800.0 1583 0
1338760800.0 1583 0
1338760800.0 1583 0
1338760800.0 1583 0
1338760800.0 1583 0
1338760800.0 1583 0
1338760800.0 1598 0
1338760800.0 1598 0
1338760800.0 1598 0
1338760800.0 1598 0
1338760800.0 1598 0
1338760800.0 1598 0
1338760800.0 1598 0
1338760800.0 1598 0
1338760800.0 1589 0
1338760800.0 1589 0
1338760800.0 1589 0
1338760800.0 1589 0
1338760800.0 1589 0
1338760800.0 829 301250
1338501600.0 224 546381
1338501600.0 1117 480304
1338415200.0 12806 2391230
1338415200.0 12806 2391230
1338415200.0 12806 2391230
1338415200.0 12806 2391230
1338415200.0 12806 2391230
1338415200.0 12806 2391230
1338415200.0 12806 2391230
1338415200.0 12806 2391230
1338415200.0 60647 0
1338415200.0 60647 0
1338415200.0 60647 0
1338415200.0 60647 0
1338415200.0 60647 0
1338415200.0 60647 0
1338415200.0 60647 0
1338415200.0 60647 0
1338415200.0 60647 0
1338415200.0 60647 0
1338415200.0 60647 0
1338415200.0 60647 0
1338415200.0 3529 729454
1338415200.0 3529 729454
1338415200.0 3529 729454
1338415200.0 3529 729454
1338415200.0 3529 729454
1338328800.0 443 198345
1338328800.0 443 198345
1338328800.0 443 198345
1338328800.0 443 198345
1338328800.0 443 198345
1338328800.0 726 736996
1338328800.0 726 736996
1338328800.0 726 736996
1338328800.0 726 736996
1338328800.0 726 736996
1338328800.0 726 736996
1338328800.0 726 736996
1338328800.0 726 736996
1338328800.0 5244 657366
1338069600.0 40651 0
1338069600.0 40651 0
1338069600.0 40651 0
1338069600.0 2291 307944
1338069600.0 2291 307944
1337810400.0 1287 0
1337810400.0 1287 0
1337810400.0 1287 0
1337810400.0 1287 0
1337810400.0 9244 0
1337724000.0 269 248210
1337637600.0 32389 0
1337637600.0 32389 0
1337637600.0 32389 0
1337637600.0 32389 0
1337637600.0 32389 0
1337378400.0 711 0
1337378400.0 711 0
1337378400.0 711 0
1337378400.0 711 0
1337378400.0 711 0
1337378400.0 711 0
1337378400.0 711 0
1337378400.0 711 0
1337378400.0 711 0
1337378400.0 711 0
1337378400.0 711 0
1337378400.0 711 0
1337378400.0 711 0
1337378400.0 711 0
1337378400.0 711 0
1337378400.0 711 0
1337378400.0 711 0
1337378400.0 711 0
1337378400.0 711 0
1337378400.0 711 0
1337378400.0 711 0
1337378400.0 711 0
1337378400.0 711 0
1337378400.0 711 0
1337378400.0 711 0
1337378400.0 711 0
1337378400.0 711 0
1337378400.0 711 0
1337378400.0 711 0
1337378400.0 711 0
1337378400.0 711 0
1337378400.0 711 0
1337378400.0 711 0
1337378400.0 711 0
1337378400.0 711 0
1337378400.0 711 0
1337378400.0 711 0
1337378400.0 711 0
1337378400.0 711 0
1337378400.0 711 0
1337378400.0 711 0
1337378400.0 711 0
1337378400.0 711 0
1337378400.0 711 0
1337378400.0 711 0
1337378400.0 711 0
1337378400.0 711 0
1337378400.0 711 0
1337378400.0 711 0
1337378400.0 711 0
1337378400.0 711 0
1337378400.0 711 0
1337378400.0 711 0
1337378400.0 711 0
1337378400.0 711 0
1337378400.0 711 0
1337378400.0 711 0
1337378400.0 711 0
1337378400.0 711 0
1337378400.0 711 0
1337378400.0 711 0
1337378400.0 711 0
1337378400.0 711 0
1337378400.0 711 0
1337378400.0 711 0
1337378400.0 711 0
1337378400.0 711 0
1337378400.0 711 0
1337378400.0 711 0
1337378400.0 711 0
1337378400.0 711 0
1337378400.0 711 0
1337378400.0 711 0
1337378400.0 711 0
1337378400.0 711 0
1337378400.0 711 0
1337378400.0 711 0
1337378400.0 711 0
1337378400.0 711 0
1337378400.0 711 0
1337378400.0 711 0
1337378400.0 711 0
1337378400.0 711 0
1337378400.0 711 0
1337378400.0 711 0
1337378400.0 711 0
1337378400.0 711 0
1337378400.0 711 0
1337378400.0 711 0
1337378400.0 711 0
1337378400.0 711 0
1337378400.0 711 0
1337378400.0 711 0
1337032800.0 6063 2543888
1337032800.0 6063 2543888
1337032800.0 6063 2543888
1337032800.0 6063 2543888
1337032800.0 6063 2543888
1337032800.0 6063 2543888
1337032800.0 6063 2543888
1337032800.0 6063 2543888
1337032800.0 1673 2131250
1337032800.0 1673 2131250
1337032800.0 1673 2131250
1337032800.0 1673 2131250
1337032800.0 1673 2131250
1337032800.0 1673 2131250
1337032800.0 1673 2131250
1337032800.0 1673 2131250
1337032800.0 1673 2131250
1337032800.0 1673 2131250
1337032800.0 1673 2131250
1337032800.0 1673 2131250
1337032800.0 136 291512
1337032800.0 12433 1252222
1337032800.0 12433 1252222
1337032800.0 12433 1252222
1337032800.0 12433 1252222
1337032800.0 12433 1252222
1337032800.0 12433 1252222
1337032800.0 12433 1252222
1337032800.0 12433 1252222
1337032800.0 12433 1252222
1337032800.0 12433 1252222
1337032800.0 12433 1252222
1337032800.0 12433 1252222
1337032800.0 12433 1252222
1337032800.0 12433 1252222
1337032800.0 12433 1252222
1337032800.0 12433 1252222
1336860000.0 58074 0
1336860000.0 58074 0
1336860000.0 58074 0
1336860000.0 58074 0
1336860000.0 58074 0
1336860000.0 58074 0
1336860000.0 58074 0
1336860000.0 58074 0
1336860000.0 58074 0
1336860000.0 58074 0
1336860000.0 58074 0
1336860000.0 58074 0
1336860000.0 58074 0
1336860000.0 58074 0
1336860000.0 58074 0
1336860000.0 58074 0
1336860000.0 58074 0
1336860000.0 58074 0
1336860000.0 58074 0
1336860000.0 58074 0
1336860000.0 58074 0
1336860000.0 58074 0
1336860000.0 58074 0
1336860000.0 58074 0
1336860000.0 58074 0
1336860000.0 58074 0
1336860000.0 58074 0
1336860000.0 58074 0
1336860000.0 58074 0
1336860000.0 58074 0
1336860000.0 58074 0
1336860000.0 51750 0
1336860000.0 51750 0
1336860000.0 51750 0
1336860000.0 51750 0
1336860000.0 51750 0
1336860000.0 51750 0
1336860000.0 51750 0
1336860000.0 51750 0
1336860000.0 51750 0
1336860000.0 51750 0
1336860000.0 51750 0
1336860000.0 51750 0
1336860000.0 51750 0
1336860000.0 51750 0
1336860000.0 51750 0
1336860000.0 51750 0
1336860000.0 51750 0
1336860000.0 51750 0
1336860000.0 51750 0
1336860000.0 51750 0
1336600800.0 5487 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336600800.0 10557 0
1336341600.0 9617 628922
1336341600.0 9617 628922
1336341600.0 9617 628922
1336341600.0 9617 628922
1336341600.0 9617 628922
1336341600.0 9617 628922
1336341600.0 9617 628922
1336341600.0 9617 628922
1336341600.0 9617 628922
1336341600.0 9617 628922
1336341600.0 9617 628922
1336341600.0 9617 628922
1336341600.0 9617 628922
1336341600.0 9617 628922
1336341600.0 9617 628922
1336341600.0 9617 628922
1336341600.0 9617 628922
1336341600.0 9617 628922
1336341600.0 9617 628922
1336341600.0 9617 628922
1336341600.0 9617 628922
1336341600.0 9617 628922
1336341600.0 9617 628922
1336341600.0 9617 628922
1336341600.0 9617 628922
1336341600.0 9617 628922
1336341600.0 9617 628922
1336341600.0 9617 628922
1336341600.0 9617 628922
1336341600.0 9617 628922
1336341600.0 9617 628922
1336341600.0 9617 628922
1336341600.0 9617 628922
1336341600.0 9617 628922
1336341600.0 9617 628922
1336341600.0 9617 628922
1336341600.0 9617 628922
1336341600.0 9617 628922
1336341600.0 9617 628922
1336341600.0 9617 628922
1336341600.0 9617 628922
1336341600.0 9617 628922
1336341600.0 9617 628922
1336341600.0 9617 628922
1336341600.0 9617 628922
1336341600.0 9617 628922
1336341600.0 9617 628922
1336341600.0 9617 628922
1336341600.0 9617 628922
1336341600.0 9617 628922
1336341600.0 9617 628922
1336341600.0 9617 628922
1336341600.0 9617 628922
1336341600.0 9617 628922
1336341600.0 9617 628922
1336341600.0 9617 628922
1336341600.0 9617 628922
1336341600.0 9617 628922
1336341600.0 9617 628922
1336341600.0 9617 628922
1336341600.0 9617 628922
1336341600.0 9617 628922
1336341600.0 9617 628922
1336341600.0 9617 628922
1336341600.0 9617 628922
1336341600.0 9617 628922
1336341600.0 9617 628922
1336341600.0 9617 628922
1336341600.0 9617 628922
1336341600.0 9617 628922
1336341600.0 9617 628922
1336341600.0 9617 628922
1336341600.0 9617 628922
1336341600.0 9617 628922
1336341600.0 9617 628922
1336341600.0 9617 628922
1336341600.0 9617 628922
1336341600.0 9617 628922
1336341600.0 6523 2455290
1336341600.0 205 803582
1336341600.0 391 0
1336341600.0 391 0
1336341600.0 391 0
1336341600.0 391 0
1336341600.0 391 0
1336341600.0 391 0
1336341600.0 391 0
1336341600.0 391 0
1336341600.0 391 0
1336341600.0 391 0
1336341600.0 391 0
1336341600.0 391 0
1336341600.0 391 0
1336341600.0 391 0
1336341600.0 391 0
1336341600.0 391 0
1336341600.0 391 0
1336341600.0 391 0
1336341600.0 391 0
1336341600.0 391 0
1336341600.0 587 0
1336341600.0 587 0
1336341600.0 587 0
1336341600.0 587 0
1336341600.0 587 0
1336255200.0 3228 495821
1336255200.0 3228 495821
1336255200.0 3228 495821
1336255200.0 3228 495821
1336255200.0 3228 495821
1336255200.0 3228 495821
1336255200.0 3228 495821
1336255200.0 3228 495821
1336255200.0 3228 495821
1336255200.0 3228 495821
1336255200.0 3228 495821
1336255200.0 3228 495821
1336255200.0 3228 495821
1336255200.0 3228 495821
1336255200.0 196 486450
1336255200.0 196 486450
1336255200.0 196 486450
1336255200.0 196 486450
1336255200.0 196 486450
1336255200.0 196 486450
1336255200.0 196 486450
1336255200.0 196 486450
1336168800.0 4279 6103628
1336168800.0 4279 6103628
1336168800.0 4279 6103628
1336168800.0 4279 6103628
1336168800.0 4279 6103628
1336168800.0 4279 6103628
1336168800.0 4279 6103628
1336082400.0 85 589241
1335996000.0 1677 634583
1335996000.0 1677 634583
1335996000.0 1677 634583
1335996000.0 1677 634583
1335996000.0 1677 634583
1335996000.0 1677 634583
1335996000.0 1677 634583
1335996000.0 1677 634583
1335996000.0 2009 533252
1335996000.0 6685 130903
1335996000.0 11972 0
1335996000.0 11972 0
1335909600.0 931 512296
1335909600.0 931 512296
1335909600.0 931 512296
1335909600.0 931 512296
1335909600.0 931 512296
1335650400.0 59133 0
1335650400.0 59133 0
1335650400.0 59133 0
1335650400.0 59133 0
1335650400.0 59133 0
1335650400.0 59133 0
1335650400.0 59133 0
1335650400.0 59133 0
1335650400.0 59133 0
1335650400.0 59133 0
1335650400.0 5339 599255
1335650400.0 5339 599255
1335650400.0 5339 599255
1335650400.0 5339 599255
1335650400.0 5339 599255
1335650400.0 5339 599255
1335650400.0 5339 599255
1335564000.0 5767 681552
1335477600.0 2152 569615
1335477600.0 9103 2178644
1335477600.0 9103 2178644
1335477600.0 9103 2178644
1335477600.0 9103 2178644
1335477600.0 9103 2178644
1335391200.0 418 444088
1335391200.0 6633 495132
1335391200.0 6633 495132
1335391200.0 6633 495132
1335391200.0 6633 495132
1335391200.0 4137 912924
1335304800.0 1014 0
1335304800.0 1014 0
1335304800.0 1014 0
1335304800.0 1014 0
1335304800.0 1014 0
1335304800.0 1014 0
1335304800.0 1014 0
1335304800.0 1014 0
1335304800.0 1014 0
1335304800.0 1014 0
1335304800.0 1014 0
1335304800.0 1014 0
1335304800.0 1014 0
1335304800.0 1014 0
1335304800.0 1014 0
1335304800.0 1014 0
1335304800.0 1014 0
1335304800.0 1014 0
1335304800.0 1014 0
1335304800.0 1014 0
1335304800.0 1014 0
1335304800.0 1014 0
1335304800.0 1014 0
1335304800.0 1014 0
1335304800.0 1014 0
1335304800.0 1014 0
1335304800.0 1014 0
1335304800.0 1014 0
1335304800.0 1014 0
1335304800.0 1014 0
1335304800.0 1014 0
1335304800.0 1014 0
1335304800.0 1014 0
1335304800.0 1014 0
1335304800.0 1014 0
1335304800.0 1014 0
1335304800.0 1014 0
1335218400.0 3365 948658
1335218400.0 9126 2510880
1334786400.0 8834 0
1334527200.0 5550 0
1334527200.0 5550 0
1334527200.0 5550 0
1334527200.0 3736 2524918
1334527200.0 3736 2524918
1334527200.0 3736 2524918
1334527200.0 3736 2524918
1334440800.0 9232 0
1334440800.0 9232 0
1334440800.0 9232 0
1334440800.0 9232 0
1334440800.0 9232 0
1334440800.0 8175 2229753
1334440800.0 8175 2229753
1334440800.0 13356 0
1334440800.0 13356 0
1334440800.0 10768 0
1334440800.0 10768 0
1334440800.0 10768 0
1334181600.0 147 316018
1334181600.0 2142 775249
1334181600.0 1841 2543887
1334095200.0 1104 2287762
1334095200.0 1104 2287762
1334095200.0 1104 2287762
1334008800.0 1157 534053
1334008800.0 1157 534053
1334008800.0 1157 534053
1334008800.0 1157 534053
1334008800.0 1157 534053
1334008800.0 1157 534053
1334008800.0 1157 534053
1334008800.0 1157 534053
1334008800.0 1157 534053
1334008800.0 1157 534053
1334008800.0 1157 534053
1334008800.0 1157 534053
1334008800.0 1157 534053
1334008800.0 1157 534053
1334008800.0 1157 534053
1334008800.0 1157 534053
1334008800.0 1157 534053
1334008800.0 1157 534053
1334008800.0 1157 534053
1334008800.0 1157 534053
1334008800.0 1157 534053
1334008800.0 1157 534053
1334008800.0 1157 534053
1334008800.0 1157 534053
1334008800.0 1157 534053
1334008800.0 1157 534053
1334008800.0 1157 534053
1334008800.0 1157 534053
1334008800.0 1157 534053
1334008800.0 1157 534053
1334008800.0 1157 534053
1333836000.0 13848 0
1333836000.0 13848 0
1333836000.0 13848 0
1333836000.0 13848 0
1333836000.0 13848 0
1333663200.0 17360 1116213
1333663200.0 17360 1116213
1333663200.0 17360 1116213
1333663200.0 17360 1116213
1333663200.0 39282 870065
1333663200.0 39282 870065
1333663200.0 39282 870065
1333663200.0 39282 870065
1333663200.0 39282 870065
1333663200.0 39282 870065
1333663200.0 39282 870065
1333663200.0 39282 870065
1333663200.0 39282 870065
1333663200.0 39282 870065
1333663200.0 39282 870065
1333663200.0 39282 870065
1333663200.0 39282 870065
1333663200.0 39282 870065
1333663200.0 39282 870065
1333663200.0 39282 870065
1333663200.0 39282 870065
1333663200.0 39282 870065
1333663200.0 39282 870065
1333576800.0 837 2366856
1333490400.0 3143 805814
1333490400.0 3143 805814
1333490400.0 3143 805814
1333490400.0 3143 805814
1333490400.0 3143 805814
1333490400.0 3143 805814
1333490400.0 3143 805814
1333490400.0 3143 805814
1333404000.0 57478 0
1333404000.0 57478 0
1333404000.0 57478 0
1333404000.0 57478 0
1333404000.0 57478 0
1333404000.0 434 314635
1333231200.0 3763 7245292
1332972000.0 18753 2238430
1332972000.0 35355 0
1332972000.0 29347 0
1332972000.0 29347 0
1332972000.0 29347 0
1332972000.0 29347 0
1332972000.0 29347 0
1332972000.0 29347 0
1332972000.0 29347 0
1332972000.0 29347 0
1332972000.0 29347 0
1332972000.0 29347 0
1332972000.0 29347 0
1332972000.0 35355 0
1332972000.0 35355 0
1332972000.0 35355 0
1332972000.0 35355 0
1332972000.0 35355 0
1332972000.0 35355 0
1332972000.0 35355 0
1332972000.0 35355 0
1332972000.0 29347 0
1332972000.0 29347 0
1332972000.0 29347 0
1332972000.0 29347 0
1332972000.0 29347 0
1332972000.0 35355 0
1332972000.0 29347 0
1332972000.0 29347 0
1332972000.0 29347 0
1332972000.0 29347 0
1332972000.0 29347 0
1332972000.0 74354 0
1332972000.0 74354 0
1332972000.0 397 551840
1332972000.0 5318 475157
1332885600.0 11139 2229890
1332885600.0 11139 2229890
1332885600.0 11139 2229890
1332885600.0 11139 2229890
1332885600.0 6896 1280579
1332885600.0 6896 1280579
1332885600.0 777 277866
1332799200.0 7894 555525
1332799200.0 1328 694436
1332799200.0 1328 694436
1332630000.0 1729 716935
1332630000.0 1729 716935
1332630000.0 1729 716935
1332630000.0 1729 716935
1332630000.0 1729 716935
1332630000.0 1729 716935
1332630000.0 26961 1948139
1332630000.0 26961 1948139
1332630000.0 26961 1948139
1332630000.0 26961 1948139
1332630000.0 26961 1948139
1332630000.0 26961 1948139
1332630000.0 26961 1948139
1332630000.0 26961 1948139
1332630000.0 26961 1948139
1332630000.0 26961 1948139
1332630000.0 26961 1948139
1332630000.0 26961 1948139
1332630000.0 26961 1948139
1332630000.0 26961 1948139
1332630000.0 26961 1948139
1332630000.0 3807 463793
1332630000.0 3807 463793
1332630000.0 3807 463793
1332630000.0 3807 463793
1332630000.0 3807 463793
1332457200.0 201 186320
1332457200.0 201 186320
1332457200.0 201 186320
1332457200.0 201 186320
1332457200.0 201 186320
1332370800.0 9014 602216
1332370800.0 9014 602216
1332370800.0 9014 602216
1332370800.0 1115 293635
1332284400.0 2112 549989
1332284400.0 2112 549989
1332284400.0 2112 549989
1332284400.0 2112 549989
1332284400.0 2112 549989
1332284400.0 2112 549989
1332284400.0 2112 549989
1332284400.0 2112 549989
1332198000.0 18330 0
1331852400.0 21574 585963
1331852400.0 5218 520531
1331852400.0 5218 520531
1331852400.0 5218 520531
1331766000.0 12018 0
1331766000.0 12018 0
1331766000.0 12018 0
1331766000.0 12018 0
1331766000.0 12018 0
1331766000.0 12018 0
1331766000.0 12018 0
1331766000.0 12018 0
1331766000.0 12018 0
1331766000.0 12018 0
1331766000.0 12018 0
1331766000.0 12018 0
1331766000.0 12018 0
1331766000.0 12018 0
1331766000.0 12018 0
1331766000.0 12018 0
1331766000.0 12018 0
1331766000.0 12018 0
1331766000.0 12018 0
1331766000.0 12018 0
1331766000.0 12018 0
1331766000.0 12018 0
1331766000.0 12018 0
1331766000.0 12018 0
1331766000.0 12018 0
1331766000.0 12018 0
1331766000.0 12018 0
1331766000.0 12018 0
1331766000.0 12018 0
1331766000.0 12018 0
1331766000.0 12018 0
1331766000.0 12018 0
1331766000.0 12018 0
1331766000.0 12018 0
1331766000.0 12018 0
1331766000.0 12018 0
1331766000.0 12018 0
1331766000.0 12018 0
1331766000.0 12018 0
1331766000.0 98080 7123920
1331766000.0 98080 7123920
1331766000.0 98080 7123920
1331766000.0 98080 7123920
1331766000.0 98080 7123920
1331766000.0 98080 7123920
1331766000.0 535 542050
1331766000.0 535 542050
1331679600.0 4916 648175
1331679600.0 2458 0
1331679600.0 2458 0
1331679600.0 2458 0
1331679600.0 2458 0
1331679600.0 2458 0
1331679600.0 2458 0
1331679600.0 2458 0
1331679600.0 2458 0
1331679600.0 2458 0
1331679600.0 2458 0
1331679600.0 2458 0
1331679600.0 2458 0
1331679600.0 2458 0
1331679600.0 2458 0
1331679600.0 2458 0
1331679600.0 2458 0
1331679600.0 2458 0
1331506800.0 594 608239
1331506800.0 594 608239
1331506800.0 1519 653519
1331161200.0 152 508393
1331161200.0 3095 1060934
1331161200.0 3095 1060934
1331161200.0 3095 1060934
1331161200.0 3095 1060934
1331161200.0 3095 1060934
1331161200.0 3095 1060934
1331161200.0 3095 1060934
1331161200.0 3095 1060934
1331161200.0 3095 1060934
1331161200.0 3095 1060934
1331161200.0 3095 1060934
1331161200.0 3095 1060934
1331161200.0 3095 1060934
1331161200.0 3095 1060934
1331161200.0 3095 1060934
1331161200.0 3095 1060934
1331161200.0 3095 1060934
1331161200.0 16388 0
1331161200.0 16388 0
1331161200.0 16388 0
1331161200.0 16388 0
1331161200.0 16388 0
1331161200.0 16388 0
1331161200.0 16388 0
1331161200.0 16388 0
1331161200.0 16388 0
1331161200.0 16388 0
1331161200.0 16388 0
1331161200.0 16388 0
1331161200.0 16388 0
1331074800.0 10564 1257079
1331074800.0 10564 1257079
1331074800.0 10564 1257079
1331074800.0 10564 1257079
1331074800.0 10564 1257079
1331074800.0 10564 1257079
1331074800.0 10564 1257079
1331074800.0 10564 1257079
1331074800.0 10564 1257079
1331074800.0 10564 1257079
1331074800.0 10564 1257079
1331074800.0 10564 1257079
1331074800.0 10564 1257079
1331074800.0 10564 1257079
1331074800.0 10564 1257079
1331074800.0 10564 1257079
1331074800.0 10564 1257079
1331074800.0 10564 1257079
1331074800.0 10564 1257079
1331074800.0 10564 1257079
1331074800.0 10564 1257079
1331074800.0 10564 1257079
1330902000.0 4391 318237
1330902000.0 100 184153
1330815600.0 22737 480327
1330815600.0 22737 480327
1330556400.0 6281 379319
1330556400.0 1372 0
1330556400.0 1372 0
1330556400.0 1372 0
1330556400.0 1372 0
1330556400.0 1372 0
1330556400.0 1372 0
1330556400.0 1372 0
1330556400.0 1372 0
1330556400.0 1372 0
1330556400.0 1372 0
1330556400.0 1372 0
1330556400.0 1372 0
1330556400.0 8477 0
1330556400.0 8477 0
1330556400.0 8477 0
1330556400.0 8477 0
1330556400.0 8477 0
1330556400.0 8477 0
1330556400.0 8477 0
1330556400.0 8477 0
1330556400.0 8477 0
1330556400.0 8477 0
1330556400.0 8477 0
1330556400.0 8477 0
1330556400.0 8477 0
1330556400.0 8477 0
1330556400.0 8477 0
1330556400.0 8477 0
1330556400.0 8477 0
1330556400.0 14765 556249
1330556400.0 14765 556249
1330556400.0 14765 556249
1330383600.0 656 795637
1330383600.0 656 795637
1330383600.0 656 795637
1330383600.0 656 795637
1330383600.0 656 795637
1330383600.0 656 795637
1330383600.0 656 795637
1330383600.0 656 795637
1330383600.0 656 795637
1330383600.0 656 795637
1330383600.0 656 795637
1330383600.0 656 795637
1330383600.0 656 795637
1330383600.0 656 795637
1330383600.0 656 795637
1330383600.0 656 795637
1330383600.0 656 795637
1330383600.0 656 795637
1330383600.0 656 795637
1330383600.0 656 795637
1330383600.0 656 795637
1330297200.0 4082 818866
1330210800.0 5136 509916
1330038000.0 2702 0
1330038000.0 426 503984
1330038000.0 426 503984
1330038000.0 426 503984
1330038000.0 1999 1940245
1330038000.0 1999 1940245
1330038000.0 1999 1940245
1330038000.0 1999 1940245
1330038000.0 1999 1940245
1330038000.0 1999 1940245
1329951600.0 1573 0
1329951600.0 34455 690947
1329951600.0 34455 690947
1329951600.0 34455 690947
1329951600.0 2879 259597
1329865200.0 1319 565759
1329865200.0 2697 703012
1329865200.0 2697 703012
1329865200.0 2697 703012
1329865200.0 2697 703012
1329865200.0 2697 703012
1329865200.0 2697 703012
1329865200.0 2697 703012
1329865200.0 2697 703012
1329865200.0 2697 703012
1329865200.0 2697 703012
1329865200.0 2697 703012
1329865200.0 2697 703012
1329865200.0 2697 703012
1329778800.0 8754 561137
1329778800.0 8754 561137
1329778800.0 8754 561137
1329778800.0 8754 561137
1329606000.0 35625 2178018
1329606000.0 35625 2178018
1329606000.0 35625 2178018
1329606000.0 35625 2178018
1329606000.0 35625 2178018
1329606000.0 35625 2178018
1329606000.0 35625 2178018
1329606000.0 35625 2178018
1329606000.0 35625 2178018
1329606000.0 35625 2178018
1329606000.0 55333 2474474
1329606000.0 55333 2474474
1329606000.0 55333 2474474
1329606000.0 55333 2474474
1329606000.0 55333 2474474
1329606000.0 55333 2474474
1329606000.0 55333 2474474
1329346800.0 760 597198
1329346800.0 4034 0
1329346800.0 4034 0
1329346800.0 4034 0
1329346800.0 4034 0
1329346800.0 4034 0
1329346800.0 4034 0
1329346800.0 4034 0
1329346800.0 4034 0
1329346800.0 4034 0
1329346800.0 4034 0
1329346800.0 4034 0
1329346800.0 4034 0
1329346800.0 4034 0
1329346800.0 4034 0
1329346800.0 4034 0
1329346800.0 4034 0
1329346800.0 4034 0
1329346800.0 4034 0
1329346800.0 4034 0
1329346800.0 4034 0
1329346800.0 4034 0
1329346800.0 4034 0
1329346800.0 4034 0
1329346800.0 4034 0
1329346800.0 4034 0
1329346800.0 4034 0
1329346800.0 4034 0
1329346800.0 4034 0
1329346800.0 4034 0
1329346800.0 4034 0
1329346800.0 4034 0
1329346800.0 4034 0
1329346800.0 4034 0
1329346800.0 4034 0
1329346800.0 4034 0
1329346800.0 2185 2543887
1329260400.0 3745 541864
1329260400.0 5071 0
1329087600.0 6989 814418
1329087600.0 6989 814418
1329087600.0 6989 814418
1329087600.0 6989 814418
1329087600.0 6989 814418
1329087600.0 6989 814418
1329087600.0 6989 814418
1329087600.0 6989 814418
1329001200.0 4779 286966
1329001200.0 4779 286966
1329001200.0 4779 286966
1328828400.0 316 0
1328742000.0 928 425706
1328742000.0 928 425706
1328742000.0 928 425706
1328742000.0 928 425706
1328742000.0 928 425706
1328742000.0 4965 334750
1328742000.0 4965 334750
1328742000.0 4965 334750
1328569200.0 13949 0
1328569200.0 13949 0
1328569200.0 13949 0
1328569200.0 13949 0
1328569200.0 13949 0
1328569200.0 791 497366
1328569200.0 1446 856627
1328569200.0 1446 856627
1328569200.0 1446 856627
1328569200.0 1446 856627
1328569200.0 1446 856627
1328569200.0 1446 856627
1328569200.0 1446 856627
1328569200.0 1446 856627
1328396400.0 41458 495851
1328396400.0 3402 523420
1328396400.0 3402 523420
1328396400.0 3402 523420
1328396400.0 3402 523420
1328396400.0 3402 523420
1328396400.0 19501 793964
1328050800.0 16179 6233112
1328050800.0 16179 6233112
1328050800.0 16179 6233112
1328050800.0 16179 6233112
1328050800.0 6557 502702
1327878000.0 4275 1693116
1327791600.0 8330 0
1327791600.0 8330 0
1327791600.0 8330 0
1327791600.0 8330 0
1327791600.0 8330 0
1327791600.0 8330 0
1327791600.0 8330 0
1327791600.0 8330 0
1327791600.0 8330 0
1327791600.0 8330 0
1327791600.0 8330 0
1327791600.0 8330 0
1327791600.0 8330 0
1327791600.0 8330 0
1327791600.0 8330 0
1327791600.0 8330 0
1327791600.0 8330 0
1327791600.0 8330 0
1327791600.0 8330 0
1327791600.0 8330 0
1327791600.0 8330 0
1327791600.0 8330 0
1327791600.0 8330 0
1327791600.0 8330 0
1327791600.0 8330 0
1327791600.0 8330 0
1327791600.0 8330 0
1327791600.0 8330 0
1327791600.0 8330 0
1327791600.0 8330 0
1327791600.0 8330 0
1327791600.0 95 470064
1327791600.0 95 470064
1327618800.0 462 279749
1327618800.0 462 279749
1327618800.0 8260 565149
1327618800.0 8260 565149
1327618800.0 8260 565149
1327618800.0 8260 565149
1327618800.0 7617 502514
1327618800.0 7617 502514
1327618800.0 7617 502514
1327618800.0 7617 502514
1327532400.0 1298 0
1327532400.0 4694 0
1327532400.0 4694 0
1327532400.0 4694 0
1327532400.0 4694 0
1327532400.0 4694 0
1327532400.0 4694 0
1327532400.0 4694 0
1327532400.0 29951 430797
1327532400.0 29951 430797
1327446000.0 2866 2487415
1327186800.0 43773 16
1327186800.0 43773 16
1327186800.0 43773 16
1327186800.0 38968 2551160
1327186800.0 38968 2551160
1327186800.0 38968 2551160
1327186800.0 38968 2551160
1327186800.0 38968 2551160
1327186800.0 38968 2551160
1327186800.0 38968 2551160
1327186800.0 38968 2551160
1327186800.0 38968 2551160
1327186800.0 38968 2551160
1327186800.0 38968 2551160
1327186800.0 38968 2551160
1327186800.0 38968 2551160
1327186800.0 38968 2551160
1327186800.0 38968 2551160
1327186800.0 38968 2551160
1327186800.0 38968 2551160
1327186800.0 38968 2551160
1327186800.0 38968 2551160
1326927600.0 139 540902
1326927600.0 139 540902
1326927600.0 139 540902
1326841200.0 1715 243980
1326668400.0 951 472123
1326668400.0 951 472123
1326668400.0 951 472123
1326668400.0 951 472123
1326668400.0 951 472123
1326668400.0 951 472123
1326668400.0 951 472123
1326668400.0 951 472123
1326668400.0 951 472123
1326409200.0 4756 95207
1326236400.0 904 0
1326236400.0 904 0
1326150000.0 1714 2188613
1326150000.0 1714 2188613
1326150000.0 1714 2188613
1326063600.0 1300 2241249
1326063600.0 1300 2241249
1326063600.0 1300 2241249
1326063600.0 1300 2241249
1326063600.0 1300 2241249
1326063600.0 1300 2241249
1326063600.0 4160 613031
1326063600.0 4160 613031
1326063600.0 4160 613031
1325977200.0 757 533872
1325977200.0 757 533872
1325718000.0 1092 2543887
1325718000.0 1092 2543887
1325718000.0 1092 2543887
1325718000.0 1092 2543887
1325718000.0 1092 2543887
1325718000.0 1092 2543887
1325718000.0 1092 2543887
1325718000.0 1092 2543887
1325718000.0 1092 2543887
1325718000.0 1092 2543887
1325718000.0 1092 2543887
1325718000.0 1092 2543887
1325718000.0 1092 2543887
1325718000.0 1092 2543887
1325718000.0 1092 2543887
1325718000.0 1092 2543887
1325718000.0 1092 2543887
1325718000.0 1092 2543887
1325718000.0 1092 2543887
1325631600.0 4455 832357
1325631600.0 4455 832357
1325631600.0 4455 832357
1325631600.0 4455 832357
1325631600.0 9515 1117531
1325631600.0 9515 1117531
1325631600.0 9515 1117531
1325631600.0 9515 1117531
1325631600.0 9515 1117531
1325631600.0 9515 1117531
1325631600.0 9515 1117531
1325631600.0 9515 1117531
1325631600.0 9515 1117531
1325631600.0 9515 1117531
1325631600.0 9515 1117531
1325631600.0 9515 1117531
1325631600.0 9515 1117531
1325631600.0 9515 1117531
1325631600.0 9515 1117531
1325631600.0 9515 1117531
1325631600.0 9515 1117531
1325631600.0 9515 1117531
1325631600.0 9515 1117531
1325631600.0 9515 1117531
1325631600.0 9515 1117531
1325631600.0 9515 1117531
1325631600.0 9515 1117531
1325631600.0 9515 1117531
1325631600.0 9515 1117531
1325631600.0 9515 1117531
1325631600.0 9515 1117531
1325631600.0 9515 1117531
1325631600.0 9515 1117531
1325631600.0 9515 1117531
1325631600.0 9515 1117531
1325631600.0 9515 1117531
1325631600.0 9515 1117531
1325631600.0 9515 1117531
1325631600.0 9515 1117531
1325631600.0 9515 1117531
1325631600.0 9515 1117531
1325631600.0 9515 1117531
1325631600.0 9515 1117531
1325631600.0 9515 1117531
1325631600.0 9515 1117531
1325631600.0 9515 1117531
1325631600.0 9515 1117531
1325631600.0 9515 1117531
1325631600.0 9515 1117531
1325631600.0 9515 1117531
1325631600.0 9515 1117531
1325631600.0 9515 1117531
1325631600.0 9515 1117531
1325631600.0 9515 1117531
1325631600.0 9515 1117531
1325545200.0 503 0
1325545200.0 503 0
1325545200.0 503 0
1325545200.0 503 0
1325545200.0 503 0
1325545200.0 503 0
1325545200.0 503 0
1325545200.0 503 0
1325545200.0 503 0
1325545200.0 503 0
1325545200.0 503 0
1325545200.0 503 0
1325545200.0 503 0
1325545200.0 503 0
1325545200.0 503 0
1325545200.0 503 0
1325545200.0 503 0
1325545200.0 503 0
1325545200.0 503 0
1325545200.0 503 0
1325545200.0 503 0
1325545200.0 503 0
1325199600.0 7872 0
1325199600.0 7872 0
1325199600.0 7872 0
1325199600.0 7872 0
1325199600.0 7872 0
1325199600.0 7872 0
1325199600.0 7872 0
1325199600.0 7872 0
1325199600.0 7872 0
1325199600.0 7872 0
1325199600.0 7872 0
1325199600.0 1999 1940243
1325199600.0 1999 1940243
1325199600.0 1999 1940243
1325026800.0 397 283437
1325026800.0 397 283437
1325026800.0 397 283437
1325026800.0 397 283437
1325026800.0 397 283437
1325026800.0 397 283437
1325026800.0 397 283437
1325026800.0 397 283437
1324767600.0 6023 587347
1324767600.0 6023 587347
1324767600.0 6023 587347
1324767600.0 6023 587347
1324767600.0 26171 0
1324767600.0 26171 0
1324767600.0 26171 0
1324767600.0 26171 0
1324767600.0 26171 0
1324767600.0 26171 0
1324767600.0 6167 444882
1324767600.0 6167 444882
1324767600.0 6167 444882
1324767600.0 6167 444882
1324767600.0 6167 444882
1324767600.0 6167 444882
1324767600.0 6167 444882
1324767600.0 6167 444882
1324767600.0 6167 444882
1324594800.0 41692 0
1324594800.0 41692 0
1324422000.0 1045 683349
1324422000.0 2034 728331
1324422000.0 2034 728331
1324422000.0 2034 728331
1324335600.0 14755 748555
1324335600.0 14755 748555
1324335600.0 14755 748555
1324335600.0 14755 748555
1324335600.0 14755 748555
1323990000.0 240 470796
1323990000.0 62 479403
1323903600.0 8716 1160703
1323903600.0 8716 1160703
1323903600.0 571 320000
1323903600.0 571 320000
1323644400.0 798 990115
1323644400.0 798 990115
1323644400.0 798 990115
1323644400.0 798 990115
1323644400.0 798 990115
1323644400.0 798 990115
1323644400.0 798 990115
1323644400.0 798 990115
1323644400.0 798 990115
1323644400.0 798 990115
1323644400.0 798 990115
1323644400.0 798 990115
1323644400.0 798 990115
1323644400.0 798 990115
1323644400.0 798 990115
1323644400.0 798 990115
1323644400.0 798 990115
1323644400.0 798 990115
1323644400.0 798 990115
1323644400.0 798 990115
1323644400.0 798 990115
1323644400.0 798 990115
1323644400.0 798 990115
1323558000.0 29167 2626356
1323558000.0 29167 2626356
1323558000.0 29167 2626356
1323558000.0 29167 2626356
1323558000.0 29167 2626356
1323558000.0 29167 2626356
1323558000.0 29167 2626356
1323558000.0 29167 2626356
1323558000.0 29167 2626356
1323558000.0 29167 2626356
1323558000.0 5480 666141
1323558000.0 5480 666141
1323558000.0 5480 666141
1323558000.0 5480 666141
1323558000.0 5480 666141
1323558000.0 5480 666141
1323558000.0 5480 666141
1323558000.0 5480 666141
1323558000.0 5480 666141
1323558000.0 5480 666141
1323558000.0 5480 666141
1323385200.0 2601 530011
1323298800.0 1228 485072
1323039600.0 294 330690
1323039600.0 294 330690
1323039600.0 294 330690
1323039600.0 9961 0
1323039600.0 9961 0
1323039600.0 9961 0
1322953200.0 6068 1356350
1322953200.0 6068 1356350
1322953200.0 6068 1356350
1322953200.0 6068 1356350
1322953200.0 6068 1356350
1322866800.0 927 600798
1322694000.0 3091 499948
1322694000.0 4656 460528
1322694000.0 4656 460528
1322694000.0 4656 460528
1322694000.0 4656 460528
1322694000.0 4656 460528
1322694000.0 4656 460528
1322694000.0 1009 2505093
1322694000.0 1009 2505093
1322694000.0 1009 2505093
1322694000.0 1009 2505093
1322694000.0 1009 2505093
1322694000.0 1009 2505093
1322694000.0 1009 2505093
1322694000.0 1009 2505093
1322694000.0 1009 2505093
1322694000.0 1009 2505093
1322694000.0 1009 2505093
1322694000.0 3439 443816
1322694000.0 3439 443816
1322694000.0 17698 2529394
1322694000.0 17698 2529394
1322694000.0 17698 2529394
1322694000.0 17698 2529394
1322694000.0 17698 2529394
1322694000.0 17698 2529394
1322694000.0 17698 2529394
1322694000.0 17698 2529394
1322694000.0 17698 2529394
1322694000.0 17698 2529394
1322694000.0 17698 2529394
1322694000.0 17698 2529394
1322694000.0 17698 2529394
1322694000.0 17698 2529394
1322694000.0 17698 2529394
1322694000.0 17698 2529394
1322694000.0 17698 2529394
1322694000.0 17698 2529394
1322694000.0 17698 2529394
1322607600.0 3468 871309
1322607600.0 18838 0
1322607600.0 18838 0
1322607600.0 18838 0
1322607600.0 18838 0
1322607600.0 18838 0
1322607600.0 18838 0
1322607600.0 18838 0
1322607600.0 18838 0
1322607600.0 18838 0
1322607600.0 18838 0
1322607600.0 18838 0
1322607600.0 18838 0
1322607600.0 18838 0
1322607600.0 18838 0
1322607600.0 18838 0
1322607600.0 18838 0
1322607600.0 18838 0
1322607600.0 18838 0
1322607600.0 18838 0
1322607600.0 18838 0
1322607600.0 18838 0
1322607600.0 18838 0
1322607600.0 18838 0
1322607600.0 18838 0
1322607600.0 18838 0
1322607600.0 18838 0
1322607600.0 18838 0
1322607600.0 18838 0
1322607600.0 18838 0
1322607600.0 48666 0
1322607600.0 48666 0
1322607600.0 48666 0
1322607600.0 48666 0
1322607600.0 48666 0
1322607600.0 48666 0
1322607600.0 48666 0
1322607600.0 48666 0
1322607600.0 48666 0
1322607600.0 48666 0
1322607600.0 48666 0
1322607600.0 48666 0
1322607600.0 48666 0
1322607600.0 48666 0
1322607600.0 48666 0
1322607600.0 48666 0
1322607600.0 48666 0
1322607600.0 48666 0
1322607600.0 48666 0
1322607600.0 48666 0
1322607600.0 48666 0
1322607600.0 48666 0
1322607600.0 48666 0
1322607600.0 48666 0
1322607600.0 48666 0
1322607600.0 48666 0
1322607600.0 48666 0
1322607600.0 48666 0
1322607600.0 48666 0
1322607600.0 48666 0
1322607600.0 48666 0
1322607600.0 48666 0
1322607600.0 48666 0
1322607600.0 48666 0
1322607600.0 48666 0
1322607600.0 48666 0
1322607600.0 48666 0
1322607600.0 48666 0
1322607600.0 48666 0
1322607600.0 48666 0
1322607600.0 48666 0
1322607600.0 48666 0
1322607600.0 48666 0
1322607600.0 48666 0
1322607600.0 48666 0
1322607600.0 48666 0
1322607600.0 48666 0
1322607600.0 48666 0
1322607600.0 48666 0
1322607600.0 48666 0
1322607600.0 48666 0
1322607600.0 48666 0
1322607600.0 48666 0
1322607600.0 48666 0
1322607600.0 48666 0
1322607600.0 48666 0
1322607600.0 1597 287554
1322607600.0 1597 287554
1322607600.0 1597 287554
1322607600.0 1597 287554
1322607600.0 1597 287554
1322607600.0 1597 287554
1322434800.0 182 512349
1322434800.0 700 550291
1322434800.0 700 550291
1322348400.0 7578 422839
1322348400.0 7578 422839
1322348400.0 7578 422839
1322089200.0 3451 461024
1322089200.0 432 677261
1322089200.0 432 677261
1322089200.0 432 677261
1322089200.0 432 677261
1322089200.0 432 677261
1322089200.0 432 677261
1322089200.0 432 677261
1322002800.0 6095 528127
1321916400.0 1073 582514
1321657200.0 6488 0
1321398000.0 619 808465
1321398000.0 619 808465
1321398000.0 619 808465
1321398000.0 619 808465
1321398000.0 619 808465
1321398000.0 619 808465
1321398000.0 619 808465
1321398000.0 619 808465
1321398000.0 619 808465
1321398000.0 707 0
1321398000.0 707 0
1321398000.0 707 0
1321398000.0 707 0
1321398000.0 707 0
1321398000.0 707 0
1321398000.0 707 0
1321398000.0 707 0
1321398000.0 707 0
1321311600.0 3708 705591
1321311600.0 3708 705591
1321138800.0 6657 494236
1321138800.0 6657 494236
1320966000.0 5421 797983
1320966000.0 5421 797983
1320966000.0 5421 797983
1320966000.0 5421 797983
1320966000.0 4338 355750
1320966000.0 4338 355750
1320966000.0 4338 355750
1320966000.0 4338 355750
1320966000.0 4338 355750
1320966000.0 4338 355750
1320966000.0 4338 355750
1320966000.0 4338 355750
1320966000.0 4338 355750
1320966000.0 4338 355750
1320966000.0 4338 355750
1320966000.0 869 778974
1320706800.0 7809 2540223
1320706800.0 7809 2540223
1320706800.0 7809 2540223
1320706800.0 7809 2540223
1320706800.0 7809 2540223
1320706800.0 7809 2540223
1320706800.0 7809 2540223
1320706800.0 7809 2540223
1320706800.0 7809 2540223
1320706800.0 7809 2540223
1320706800.0 7809 2540223
1320706800.0 20634 0
1320620400.0 3310 348622
1320620400.0 2286 689368
1320620400.0 2286 689368
1320447600.0 874 876476
1320447600.0 874 876476
1320447600.0 874 876476
1320447600.0 874 876476
1320447600.0 874 876476
1320447600.0 874 876476
1320447600.0 874 876476
1320447600.0 874 876476
1320361200.0 48109 535296
1320274800.0 2279 672266
1320102000.0 1439 421789
1320102000.0 1439 421789
1320102000.0 1439 421789
1320102000.0 1439 421789
1320102000.0 1439 421789
1320102000.0 1439 421789
1320102000.0 1439 421789
1320102000.0 1439 421789
1320102000.0 1439 421789
1320102000.0 1439 421789
1320102000.0 1439 421789
1320102000.0 1439 421789
1320102000.0 1439 421789
1320102000.0 1439 421789
1320102000.0 1439 421789
1320102000.0 1439 421789
1320102000.0 1439 421789
1320102000.0 1439 421789
1320102000.0 1439 421789
1320102000.0 1439 421789
1320102000.0 1439 421789
1320102000.0 1439 421789
1320102000.0 584 534290
1320102000.0 2809 0
1320102000.0 2809 0
1320102000.0 2809 0
1320102000.0 2809 0
1320102000.0 2809 0
1320102000.0 2809 0
1320102000.0 2809 0
1320102000.0 2809 0
1320102000.0 678 550915
1320102000.0 12526 2380486
1320102000.0 12526 2380486
1320102000.0 12526 2380486
1320102000.0 12526 2380486
1320102000.0 12526 2380486
1320102000.0 12898 2217510
1320102000.0 12898 2217510
1320102000.0 12898 2217510
1320102000.0 12898 2217510
1320102000.0 12898 2217510
1320102000.0 12898 2217510
1320102000.0 12898 2217510
1320102000.0 12898 2217510
1320102000.0 12898 2217510
1320102000.0 12347 2217510
1320102000.0 12347 2217510
1320102000.0 12347 2217510
1320102000.0 12347 2217510
1320102000.0 12347 2217510
1320102000.0 12347 2217510
1320102000.0 12347 2217510
1320102000.0 12347 2217510
1320102000.0 12347 2217510
1319925600.0 27846 532566
1319925600.0 27846 532566
1319925600.0 27846 532566
1319925600.0 18585 3154485
1319925600.0 6897 555896
1319925600.0 6897 555896
1319925600.0 10218 546561
1319925600.0 10218 546561
1319925600.0 9630 493203
1319925600.0 9630 493203
1319666400.0 1198 560387
1319666400.0 1198 560387
1319580000.0 3012 487932
1319580000.0 501 371335
1319580000.0 1772 258891
1319320800.0 10149 455121
1319320800.0 8600 1701673
1319320800.0 8600 1701673
1319320800.0 8600 1701673
1319320800.0 8600 1701673
1319148000.0 20809 855034
1319148000.0 20809 855034
1319148000.0 20809 855034
1319148000.0 20809 855034
1319148000.0 20809 855034
1319148000.0 20809 855034
1319148000.0 20809 855034
1319148000.0 20809 855034
1319148000.0 247 656843
1319148000.0 247 656843
1319148000.0 247 656843
1319061600.0 32225 0
1318975200.0 6758 487484
1318975200.0 6758 487484
1318975200.0 598 530011
1318975200.0 598 530011
1318975200.0 598 530011
1318975200.0 598 530011
1318975200.0 598 530011
1318888800.0 3501 463044
1318888800.0 3501 463044
1318888800.0 3501 463044
1318888800.0 3501 463044
1318888800.0 3501 463044
1318888800.0 3501 463044
1318888800.0 7693 0
1318888800.0 7693 0
1318888800.0 7693 0
1318888800.0 7693 0
1318888800.0 7693 0
1318888800.0 7693 0
1318888800.0 7693 0
1318888800.0 7693 0
1318888800.0 7693 0
1318888800.0 7693 0
1318888800.0 7693 0
1318888800.0 7693 0
1318888800.0 7693 0
1318888800.0 7693 0
1318888800.0 7693 0
1318888800.0 7693 0
1318888800.0 7693 0
1318888800.0 7693 0
1318888800.0 2222 2543888
1318888800.0 2222 2543888
1318888800.0 2222 2543888
1318888800.0 2222 2543888
1318888800.0 2222 2543888
1318888800.0 2222 2543888
1318888800.0 2222 2543888
1318888800.0 2222 2543888
1318888800.0 2222 2543888
1318888800.0 2222 2543888
1318888800.0 2222 2543888
1318888800.0 2222 2543888
1318888800.0 1286 642069
1318888800.0 12277 533191
1318888800.0 12277 533191
1318888800.0 12277 533191
1318888800.0 8842 352228
1318888800.0 8842 352228
1318888800.0 8842 352228
1318888800.0 8842 352228
1318888800.0 8842 352228
1318888800.0 8842 352228
1318802400.0 8076 0
1318716000.0 61089 0
1318716000.0 61089 0
1318716000.0 61089 0
1318716000.0 61089 0
1318716000.0 61089 0
1318716000.0 61089 0
1318716000.0 61089 0
1318716000.0 61089 0
1318716000.0 61089 0
1318716000.0 61089 0
1318716000.0 61089 0
1318716000.0 61089 0
1318716000.0 61089 0
1318716000.0 61089 0
1318716000.0 61089 0
1318716000.0 61089 0
1318716000.0 61089 0
1318716000.0 61089 0
1318716000.0 61089 0
1318716000.0 61089 0
1318716000.0 61089 0
1318716000.0 61089 0
1318716000.0 61089 0
1318716000.0 61089 0
1318716000.0 61089 0
1318716000.0 61089 0
1318716000.0 61089 0
1318716000.0 61089 0
1318716000.0 61089 0
1318716000.0 61089 0
1318716000.0 61089 0
1318716000.0 61089 0
1318716000.0 61089 0
1318716000.0 61089 0
1318716000.0 61089 0
1318716000.0 61089 0
1318716000.0 61089 0
1318716000.0 61089 0
1318716000.0 61089 0
1318716000.0 61089 0
1318716000.0 61089 0
1318716000.0 61089 0
1318716000.0 61089 0
1318716000.0 61089 0
1318716000.0 4671 481342
1318716000.0 4671 481342
1318716000.0 4671 481342
1318716000.0 4671 481342
1318543200.0 3781 745982
1318543200.0 13664 2661766
1318543200.0 13664 2661766
1318543200.0 13664 2661766
1318543200.0 13664 2661766
1318543200.0 13664 2661766
1318543200.0 13664 2661766
1318543200.0 13664 2661766
1318456800.0 2133 546677
1318456800.0 2133 546677
1318456800.0 2133 546677
1318456800.0 2133 546677
1318456800.0 2133 546677
1318456800.0 2133 546677
1318456800.0 2133 546677
1318456800.0 2133 546677
1318456800.0 2133 546677
1318284000.0 977 550000
1318284000.0 409 0
1318111200.0 13000 594997
1318111200.0 13000 594997
1318111200.0 13000 594997
1318111200.0 13000 594997
1318111200.0 13000 594997
1318111200.0 13000 594997
1318111200.0 13000 594997
1318111200.0 13000 594997
1318111200.0 13000 594997
1318111200.0 13000 594997
1318111200.0 20337 5480804
1318111200.0 20337 5480804
1317938400.0 6370 522164
1317852000.0 3546 290000
1317852000.0 3546 290000
1317852000.0 3546 290000
1317852000.0 3546 290000
1317852000.0 3546 290000
1317852000.0 20427 3310998
1317852000.0 20427 3310998
1317852000.0 20427 3310998
1317852000.0 20427 3310998
1317852000.0 20427 3310998
1317852000.0 20427 3310998
1317852000.0 20427 3310998
1317852000.0 20427 3310998
1317852000.0 20427 3310998
1317852000.0 20427 3310998
1317852000.0 20427 3310998
1317852000.0 20427 3310998
1317852000.0 20427 3310998
1317852000.0 20427 3310998
1317852000.0 20427 3310998
1317852000.0 20427 3310998
1317852000.0 20427 3310998
1317852000.0 20427 3310998
1317852000.0 20427 3310998
1317852000.0 20427 3310998
1317852000.0 20427 3310998
1317852000.0 20427 3310998
1317852000.0 20427 3310998
1317852000.0 20427 3310998
1317852000.0 20427 3310998
1317852000.0 20427 3310998
1317852000.0 20427 3310998
1317852000.0 20427 3310998
1317852000.0 20427 3310998
1317852000.0 20427 3310998
1317852000.0 20427 3310998
1317852000.0 20427 3310998
1317852000.0 20427 3310998
1317852000.0 8938 0
1317852000.0 8938 0
1317852000.0 10754 0
1317765600.0 9928 451382
1317765600.0 9928 451382
1317765600.0 9928 451382
1317592800.0 152 645148
1317420000.0 2798 0
1317333600.0 1388 709355
1317247200.0 26890 54
1317247200.0 26890 54
1317247200.0 26890 54
1317247200.0 26890 54
1317247200.0 26890 54
1317247200.0 26890 54
1317247200.0 26890 54
1317247200.0 26890 54
1317247200.0 26890 54
1317160800.0 4116 805814
1317160800.0 4116 805814
1317160800.0 4116 805814
1317074400.0 2652 481002
1317074400.0 2652 481002
1317074400.0 2652 481002
1317074400.0 2652 481002
1316988000.0 1169 534290
1316901600.0 1728 689368
1316901600.0 48201 0
1316901600.0 48201 0
1316901600.0 48201 0
1316901600.0 48201 0
1316901600.0 48201 0
1316901600.0 48201 0
1316901600.0 48201 0
1316901600.0 48201 0
1316901600.0 48201 0
1316901600.0 48201 0
1316901600.0 48201 0
1316901600.0 48201 0
1316901600.0 48201 0
1316901600.0 48201 0
1316901600.0 48201 0
1316901600.0 48201 0
1316901600.0 48201 0
1316901600.0 48201 0
1316901600.0 48201 0
1316901600.0 48201 0
1316901600.0 48201 0
1316901600.0 48201 0
1316901600.0 48201 0
1316901600.0 48201 0
1316901600.0 48201 0
1316901600.0 48201 0
1316901600.0 48201 0
1316901600.0 48201 0
1316901600.0 48201 0
1316901600.0 48201 0
1316901600.0 48201 0
1316901600.0 48201 0
1316901600.0 48201 0
1316815200.0 11683 0
1316815200.0 11683 0
1316815200.0 11683 0
1316815200.0 11683 0
1316815200.0 11683 0
1316815200.0 11683 0
1316815200.0 11683 0
1316815200.0 11683 0
1316815200.0 11683 0
1316815200.0 11683 0
1316815200.0 11683 0
1316815200.0 11683 0
1316815200.0 11683 0
1316815200.0 11683 0
1316815200.0 11683 0
1316815200.0 11683 0
1316815200.0 11683 0
1316815200.0 11683 0
1316815200.0 11683 0
1316642400.0 29807 818977
1316642400.0 555 0
1316556000.0 3402 5156597
1316556000.0 1695 1450678
1316556000.0 1695 1450678
1316556000.0 1695 1450678
1316296800.0 29839 1252901
1316296800.0 29839 1252901
1316296800.0 29839 1252901
1316296800.0 29839 1252901
1316296800.0 29839 1252901
1316296800.0 29839 1252901
1316296800.0 29839 1252901
1316296800.0 29839 1252901
1316296800.0 29839 1252901
1316296800.0 29839 1252901
1316296800.0 29839 1252901
1316296800.0 29839 1252901
1316296800.0 29839 1252901
1316296800.0 29839 1252901
1316296800.0 29839 1252901
1316296800.0 29839 1252901
1316296800.0 29839 1252901
1316296800.0 29839 1252901
1316296800.0 29839 1252901
1316296800.0 29839 1252901
1316296800.0 29839 1252901
1316296800.0 29839 1252901
1316296800.0 29839 1252901
1316296800.0 29839 1252901
1316296800.0 29839 1252901
1316296800.0 46918 2415422
1316296800.0 46918 2415422
1316296800.0 46918 2415422
1316296800.0 46918 2415422
1316296800.0 46918 2415422
1316296800.0 46918 2415422
1316296800.0 46918 2415422
1316296800.0 46918 2415422
1316296800.0 46918 2415422
1316296800.0 46918 2415422
1316296800.0 46918 2415422
1316296800.0 46918 2415422
1316296800.0 46918 2415422
1316296800.0 46918 2415422
1316296800.0 46918 2415422
1316296800.0 46918 2415422
1316296800.0 46918 2415422
1316296800.0 46918 2415422
1316037600.0 29181 545349
1316037600.0 29181 545349
1316037600.0 29181 545349
1316037600.0 29181 545349
1315864800.0 1005 890321
1315692000.0 16280 457489
1315692000.0 16280 457489
1315692000.0 31211 0
1315692000.0 31211 0
1315692000.0 31211 0
1315692000.0 31211 0
1315692000.0 31211 0
1315692000.0 31211 0
1315692000.0 31211 0
1315692000.0 31211 0
1315692000.0 31211 0
1315692000.0 31211 0
1315692000.0 31211 0
1315692000.0 133361 0
1315692000.0 133361 0
1315692000.0 133361 0
1315692000.0 133361 0
1315692000.0 133361 0
1315692000.0 133361 0
1315692000.0 133361 0
1315692000.0 133361 0
1315692000.0 133361 0
1315692000.0 133361 0
1315692000.0 133361 0
1315692000.0 133361 0
1315692000.0 133361 0
1315692000.0 133361 0
1315692000.0 133361 0
1315692000.0 133361 0
1315692000.0 133361 0
1315692000.0 133361 0
1315692000.0 133361 0
1315692000.0 133361 0
1315692000.0 133361 0
1315692000.0 133361 0
1315692000.0 133361 0
1315692000.0 133361 0
1315692000.0 133361 0
1315692000.0 133361 0
1315692000.0 133361 0
1315692000.0 133361 0
1315692000.0 133361 0
1315692000.0 133361 0
1315692000.0 133361 0
1315692000.0 133361 0
1315692000.0 133361 0
1315692000.0 133361 0
1315692000.0 133361 0
1315692000.0 133361 0
1315692000.0 133361 0
1315692000.0 133361 0
1315692000.0 133361 0
1315692000.0 133361 0
1315692000.0 133361 0
1315692000.0 133361 0
1315692000.0 133361 0
1315692000.0 133361 0
1315692000.0 133361 0
1315692000.0 133361 0
1315692000.0 133361 0
1315692000.0 133361 0
1315692000.0 133361 0
1315692000.0 133361 0
1315692000.0 30395 0
1315692000.0 30395 0
1315692000.0 30395 0
1315692000.0 30395 0
1315692000.0 30395 0
1315692000.0 30395 0
1315692000.0 30395 0
1315692000.0 30395 0
1315692000.0 30395 0
1315692000.0 30395 0
1315692000.0 30395 0
1315692000.0 30395 0
1315692000.0 30395 0
1315692000.0 30395 0
1315692000.0 30395 0
1315692000.0 30395 0
1315692000.0 30395 0
1315692000.0 30395 0
1315692000.0 30395 0
1315692000.0 30395 0
1315692000.0 30395 0
1315692000.0 30395 0
1315692000.0 30395 0
1315692000.0 30395 0
1315692000.0 30395 0
1315692000.0 30395 0
1315692000.0 30395 0
1315692000.0 30395 0
1315692000.0 30395 0
1315692000.0 30395 0
1315692000.0 30395 0
1315692000.0 30395 0
1315692000.0 30395 0
1315692000.0 30395 0
1315692000.0 30395 0
1315692000.0 30395 0
1315692000.0 30395 0
1315692000.0 30395 0
1315692000.0 30395 0
1315692000.0 1639 0
1315692000.0 74064 0
1315692000.0 74064 0
1315692000.0 74064 0
1315692000.0 74064 0
1315692000.0 74064 0
1315692000.0 74064 0
1315692000.0 74064 0
1315692000.0 74064 0
1315692000.0 74064 0
1315692000.0 74064 0
1315692000.0 74064 0
1315692000.0 74064 0
1315692000.0 74064 0
1315692000.0 74064 0
1315692000.0 74064 0
1315692000.0 74064 0
1315692000.0 74064 0
1315692000.0 74064 0
1315692000.0 74064 0
1315692000.0 74064 0
1315692000.0 74064 0
1315692000.0 74064 0
1315692000.0 74064 0
1315692000.0 74064 0
1315692000.0 74064 0
1315692000.0 74064 0
1315692000.0 74064 0
1315692000.0 74064 0
1315692000.0 74064 0
1315692000.0 74064 0
1315692000.0 74064 0
1315692000.0 74064 0
1315692000.0 74064 0
1315692000.0 74064 0
1315692000.0 74064 0
1315692000.0 74064 0
1315692000.0 74064 0
1315692000.0 74064 0
1315692000.0 74064 0
1315692000.0 74064 0
1315692000.0 74064 0
1315605600.0 4811 316015
1315605600.0 32442 0
1315605600.0 32442 0
1315605600.0 32442 0
1315605600.0 32442 0
1315519200.0 29968 684457
1315519200.0 29968 684457
1315519200.0 80 93508
1315432800.0 5088 521741
1315432800.0 5088 521741
1315432800.0 5088 521741
1315432800.0 5088 521741
1315432800.0 3837 268068
1315432800.0 3837 268068
1315432800.0 3837 268068
1315432800.0 3837 268068
1315432800.0 3837 268068
1315432800.0 3837 268068
1315432800.0 3837 268068
1315432800.0 202 2541644
1315432800.0 202 2541644
1315432800.0 202 2541644
1315432800.0 866 373825
1315260000.0 1450 0
1315260000.0 1450 0
1315260000.0 1450 0
1315260000.0 1450 0
1314741600.0 2820 534665
1314741600.0 2820 534665
1314741600.0 2820 534665
1314741600.0 2820 534665
1314741600.0 2820 534665
1314741600.0 2820 534665
1314741600.0 2820 534665
1314741600.0 2820 534665
1314741600.0 2820 534665
1314741600.0 2820 534665
1314741600.0 2820 534665
1314741600.0 2820 534665
1314741600.0 2820 534665
1314741600.0 2820 534665
1314741600.0 2820 534665
1314741600.0 2820 534665
1314741600.0 2820 534665
1314741600.0 2820 534665
1314741600.0 2820 534665
1314741600.0 2820 534665
1314741600.0 2820 534665
1314741600.0 2820 534665
1314741600.0 2820 534665
1314741600.0 2820 534665
1314741600.0 2820 534665
1314741600.0 2820 534665
1314741600.0 2820 534665
1314741600.0 2820 534665
1314741600.0 2820 534665
1314741600.0 2820 534665
1314741600.0 2820 534665
1314741600.0 2820 534665
1314741600.0 2820 534665
1314741600.0 2820 534665
1314741600.0 2820 534665
1314741600.0 2820 534665
1314741600.0 2820 534665
1314655200.0 18176 0
1314655200.0 18176 0
1314655200.0 18176 0
1314655200.0 18176 0
1314655200.0 5006 562105
1314655200.0 5006 562105
1314655200.0 3335 556099
1314482400.0 38568 568976
1314482400.0 38568 568976
1314482400.0 38568 568976
1314482400.0 38568 568976
1314482400.0 38568 568976
1314482400.0 38568 568976
1314309600.0 1016 372193
1314309600.0 16378 0
1314309600.0 16378 0
1314309600.0 16378 0
1314309600.0 16378 0
1314309600.0 16378 0
1314309600.0 16378 0
1314309600.0 16378 0
1314309600.0 16378 0
1314309600.0 16378 0
1314309600.0 16378 0
1314223200.0 1394 474503
1314223200.0 35474 7258070
1314223200.0 1040 872243
1314223200.0 1040 872243
1314223200.0 1040 872243
1314223200.0 1040 872243
1314223200.0 1040 872243
1314223200.0 1040 872243
1314223200.0 1040 872243
1314223200.0 1040 872243
1314223200.0 1040 872243
1314223200.0 1040 872243
1314223200.0 1040 872243
1314223200.0 1040 872243
1314223200.0 1040 872243
1314223200.0 1040 872243
1314050400.0 6421 2383238
1314050400.0 6421 2383238
1314050400.0 6421 2383238
1313618400.0 2931 811597
1313445600.0 2896 705125
1313445600.0 1289 300909
1313272800.0 7504 486049
1313272800.0 7504 486049
1313272800.0 7504 486049
1313272800.0 7504 486049
1313272800.0 7504 486049
1313272800.0 7504 486049
1313272800.0 7504 486049
1313272800.0 7504 486049
1313272800.0 7504 486049
1313272800.0 7504 486049
1313272800.0 7504 486049
1313100000.0 2121 274604
1313100000.0 2121 274604
1313100000.0 2121 274604
1313100000.0 2121 274604
1313100000.0 2121 274604
1313100000.0 2121 274604
1313100000.0 2121 274604
1313013600.0 421 660918
1313013600.0 26621 465434
1313013600.0 26621 465434
1313013600.0 26621 465434
1313013600.0 26621 465434
1313013600.0 26621 465434
1313013600.0 26621 465434
1313013600.0 26621 465434
1313013600.0 26621 465434
1313013600.0 26621 465434
1313013600.0 26621 465434
1313013600.0 26621 465434
1313013600.0 26621 465434
1313013600.0 26621 465434
1313013600.0 26621 465434
1313013600.0 26621 465434
1313013600.0 26621 465434
1313013600.0 26621 465434
1313013600.0 26621 465434
1313013600.0 26621 465434
1313013600.0 26621 465434
1313013600.0 26621 465434
1313013600.0 26621 465434
1313013600.0 26621 465434
1313013600.0 26621 465434
1313013600.0 26621 465434
1313013600.0 26621 465434
1313013600.0 26621 465434
1313013600.0 26621 465434
1313013600.0 26621 465434
1313013600.0 26621 465434
1313013600.0 26621 465434
1313013600.0 26621 465434
1313013600.0 26621 465434
1313013600.0 26621 465434
1313013600.0 26621 465434
1313013600.0 26621 465434
1313013600.0 26621 465434
1313013600.0 26621 465434
1313013600.0 26621 465434
1313013600.0 26621 465434
1313013600.0 26621 465434
1313013600.0 26621 465434
1313013600.0 26621 465434
1313013600.0 26621 465434
1313013600.0 26621 465434
1313013600.0 26621 465434
1313013600.0 26621 465434
1313013600.0 26621 465434
1313013600.0 26621 465434
1313013600.0 26621 465434
1313013600.0 26621 465434
1313013600.0 26621 465434
1313013600.0 26621 465434
1313013600.0 26621 465434
1313013600.0 26621 465434
1313013600.0 26621 465434
1313013600.0 26621 465434
1313013600.0 26621 465434
1313013600.0 26621 465434
1313013600.0 26621 465434
1313013600.0 26621 465434
1313013600.0 26621 465434
1313013600.0 26621 465434
1313013600.0 26621 465434
1313013600.0 26621 465434
1313013600.0 26621 465434
1313013600.0 26621 465434
1313013600.0 26621 465434
1313013600.0 26621 465434
1313013600.0 26621 465434
1313013600.0 26621 465434
1313013600.0 26621 465434
1313013600.0 26621 465434
1313013600.0 26621 465434
1313013600.0 26621 465434
1313013600.0 26621 465434
1313013600.0 26621 465434
1313013600.0 26621 465434
1313013600.0 26621 465434
1313013600.0 26621 465434
1313013600.0 26621 465434
1313013600.0 26621 465434
1313013600.0 26621 465434
1313013600.0 26621 465434
1313013600.0 26621 465434
1313013600.0 26621 465434
1313013600.0 26621 465434
1312840800.0 3511 549692
1312840800.0 174 257704
1312840800.0 4773 489781
1312754400.0 10577 555912
1312754400.0 109 0
1312408800.0 8155 0
1312408800.0 12501 0
1312408800.0 12501 0
1312408800.0 12501 0
1312408800.0 12501 0
1312408800.0 12501 0
1312408800.0 12501 0
1312408800.0 12501 0
1312408800.0 12501 0
1312408800.0 12501 0
1312408800.0 12501 0
1312408800.0 12501 0
1312408800.0 12501 0
1312408800.0 12501 0
1312408800.0 12501 0
1312408800.0 12501 0
1312408800.0 12501 0
1312408800.0 12501 0
1312408800.0 12501 0
1312408800.0 12501 0
1312408800.0 12501 0
1312408800.0 12501 0
1312408800.0 12501 0
1312408800.0 12501 0
1312322400.0 1721 525124
1312322400.0 1721 525124
1312322400.0 1721 525124
1312236000.0 1624 442728
1312236000.0 1624 442728
1312236000.0 1624 442728
1312236000.0 1624 442728
1312236000.0 1624 442728
1312236000.0 1624 442728
1312236000.0 1624 442728
1312236000.0 1624 442728
1312236000.0 1624 442728
1312236000.0 1624 442728
1312236000.0 1624 442728
1312149600.0 1054 597198
1312149600.0 233 499730
1312149600.0 233 499730
1312149600.0 233 499730
1312149600.0 40593 57500
1312149600.0 40593 57500
1312063200.0 2538 270875
1312063200.0 30247 458847
1312063200.0 30247 458847
1312063200.0 30247 458847
1312063200.0 30247 458847
1312063200.0 30247 458847
1312063200.0 30247 458847
1312063200.0 30247 458847
1312063200.0 30247 458847
1312063200.0 30247 458847
1312063200.0 30247 458847
1312063200.0 30247 458847
1312063200.0 30247 458847
1312063200.0 30247 458847
1312063200.0 30247 458847
1312063200.0 7173 0
1312063200.0 7173 0
1312063200.0 7173 0
1312063200.0 7173 0
1312063200.0 7173 0
1312063200.0 7173 0
1312063200.0 7173 0
1311890400.0 2376 303039
1311890400.0 2376 303039
1311890400.0 2376 303039
1311890400.0 2376 303039
1311804000.0 8866 0
1311804000.0 8866 0
1311804000.0 8866 0
1311804000.0 8866 0
1311804000.0 8866 0
1311804000.0 8866 0
1311804000.0 8866 0
1311804000.0 8866 0
1311804000.0 8866 0
1311804000.0 8866 0
1311804000.0 8866 0
1311804000.0 8866 0
1311804000.0 8866 0
1311804000.0 8866 0
1311804000.0 8866 0
1311804000.0 8866 0
1311804000.0 8866 0
1311804000.0 8866 0
1311804000.0 8866 0
1311804000.0 8866 0
1311804000.0 8866 0
1311804000.0 8866 0
1311804000.0 8866 0
1311804000.0 8866 0
1311804000.0 8866 0
1311804000.0 8866 0
1311804000.0 8866 0
1311804000.0 8866 0
1311804000.0 8866 0
1311804000.0 8866 0
1311804000.0 8866 0
1311804000.0 8866 0
1311804000.0 8866 0
1311804000.0 8866 0
1311804000.0 8866 0
1311804000.0 8866 0
1311804000.0 8866 0
1311804000.0 8866 0
1311804000.0 8866 0
1311804000.0 8866 0
1311804000.0 8866 0
1311804000.0 8866 0
1311804000.0 8866 0
1311804000.0 8866 0
1311804000.0 8866 0
1311804000.0 8866 0
1311804000.0 8866 0
1311804000.0 8866 0
1311804000.0 8866 0
1311804000.0 8866 0
1311717600.0 1168 307472
1311717600.0 270 478359
1311717600.0 270 478359
1311544800.0 1657 343866
1311544800.0 1657 343866
1311544800.0 1657 343866
1311544800.0 1657 343866
1311544800.0 1657 343866
1311544800.0 1657 343866
1311544800.0 1657 343866
1311544800.0 1657 343866
1311285600.0 8903 474515
1311285600.0 8903 474515
1311199200.0 4548 420005
1311199200.0 3314 450326
1311199200.0 3314 450326
1311199200.0 404 309494
1311112800.0 1183 1348798
1311112800.0 25007 0
1311112800.0 25007 0
1311112800.0 25007 0
1311112800.0 16995 0
1311112800.0 16995 0
1311112800.0 16995 0
1311112800.0 16995 0
1311112800.0 16995 0
1311112800.0 16995 0
1311112800.0 16995 0
1311112800.0 16995 0
1311026400.0 559 509174
1311026400.0 564 497732
1311026400.0 564 497732
1311026400.0 564 497732
1310940000.0 8651 0
1310940000.0 8651 0
1310940000.0 8651 0
1310940000.0 8651 0
1310940000.0 8651 0
1310680800.0 17262 378739
1310680800.0 17262 378739
1310680800.0 17262 378739
1310680800.0 17262 378739
1310680800.0 17262 378739
1310680800.0 1931 455508
1310680800.0 1931 455508
1310680800.0 1931 455508
1310594400.0 3527 2540233
1310594400.0 3527 2540233
1310594400.0 3527 2540233
1310594400.0 3527 2540233
1310594400.0 7468 0
1310594400.0 7468 0
1310594400.0 7468 0
1310594400.0 7468 0
1310594400.0 7468 0
1310594400.0 7468 0
1310594400.0 7468 0
1310594400.0 7468 0
1310594400.0 7468 0
1310594400.0 7468 0
1310594400.0 7468 0
1310594400.0 7468 0
1310594400.0 7468 0
1310594400.0 7468 0
1310594400.0 7468 0
1310594400.0 7468 0
1310594400.0 7468 0
1310594400.0 7468 0
1310594400.0 3042 0
1310594400.0 3042 0
1310594400.0 3042 0
1310594400.0 3042 0
1310594400.0 3042 0
1310594400.0 5122 339596
1310594400.0 5122 339596
1310594400.0 5122 339596
1310594400.0 5122 339596
1310594400.0 5122 339596
1310594400.0 9689 301406
1310594400.0 9689 301406
1310594400.0 9689 301406
1310594400.0 9689 301406
1310594400.0 9689 301406
1310594400.0 9689 301406
1310508000.0 680 835136
1310508000.0 680 835136
1310508000.0 680 835136
1310508000.0 680 835136
1310508000.0 680 835136
1310508000.0 680 835136
1310508000.0 680 835136
1310421600.0 14482 727905
1310421600.0 6649 423627
1310421600.0 6649 423627
1310421600.0 6649 423627
1310421600.0 6649 423627
1310421600.0 43837 5340737
1310421600.0 33577 475427
1310248800.0 11802 2223620
1310248800.0 11802 2223620
1310248800.0 11802 2223620
1310248800.0 11802 2223620
1310248800.0 11802 2223620
1310248800.0 11802 2223620
1310248800.0 11802 2223620
1310248800.0 11802 2223620
1310248800.0 11802 2223620
1310248800.0 11802 2223620
1310248800.0 11802 2223620
1310248800.0 11802 2223620
1310248800.0 11802 2223620
1310248800.0 60049 0
1310248800.0 60049 0
1310248800.0 60049 0
1310248800.0 60049 0
1310248800.0 60049 0
1310248800.0 60049 0
1310248800.0 60049 0
1310248800.0 60049 0
1310248800.0 60049 0
1310076000.0 14949 571243
1310076000.0 14949 571243
1310076000.0 14949 571243
1310076000.0 14949 571243
1310076000.0 14949 571243
1310076000.0 14949 571243
1310076000.0 14949 571243
1310076000.0 14949 571243
1310076000.0 14949 571243
1310076000.0 14949 571243
1310076000.0 14949 571243
1310076000.0 14949 571243
1310076000.0 14949 571243
1310076000.0 14949 571243
1309989600.0 5608 489814
1309989600.0 5608 489814
1309989600.0 5608 489814
1309989600.0 5608 489814
1309989600.0 5608 489814
1309989600.0 5608 489814
1309989600.0 5608 489814
1309903200.0 8434 234939
1309903200.0 8434 234939
1309903200.0 8434 234939
1309903200.0 8434 234939
1309903200.0 8434 234939
1309903200.0 8434 234939
1309903200.0 8434 234939
1309903200.0 8434 234939
1309903200.0 8434 234939
1309903200.0 8434 234939
1309903200.0 8434 234939
1309903200.0 8434 234939
1309903200.0 259 2217232
1309816800.0 4014 0
1309816800.0 4014 0
1309816800.0 4014 0
1309816800.0 2023 532774
1309816800.0 1437 681050
1309644000.0 12722 906703
1309644000.0 12722 906703
1309644000.0 12722 906703
1309644000.0 12722 906703
1309644000.0 2335 467538
1309471200.0 251 0
1309471200.0 274 465816
1309471200.0 274 465816
1309384800.0 21283 0
1309384800.0 8794 2178645
1309384800.0 8794 2178645
1309384800.0 8794 2178645
1309384800.0 8794 2178645
1309384800.0 8794 2178645
1309384800.0 8794 2178645
1309384800.0 8794 2178645
1309384800.0 8794 2178645
1309384800.0 8794 2178645
1309384800.0 8794 2178645
1309384800.0 8794 2178645
1309384800.0 8794 2178645
1309384800.0 8794 2178645
1309384800.0 8794 2178645
1309384800.0 8794 2178645
1309384800.0 8794 2178645
1309384800.0 8794 2178645
1309384800.0 8794 2178645
1309384800.0 8794 2178645
1309384800.0 8794 2178645
1309384800.0 37827 2489215
1309384800.0 37827 2489215
1309384800.0 16179 703019
1309384800.0 16179 703019
1309384800.0 16179 703019
1309384800.0 16179 703019
1309384800.0 16179 703019
1309384800.0 16179 703019
1309298400.0 1821 664472
1309212000.0 10337 406177
1309212000.0 10337 406177
1309039200.0 39576 0
1309039200.0 39576 0
1309039200.0 39576 0
1309039200.0 2340 491227
1308780000.0 33050 522782
1308780000.0 33050 522782
1308780000.0 33050 522782
1308780000.0 33050 522782
1308780000.0 33050 522782
1308780000.0 33050 522782
1308780000.0 33050 522782
1308780000.0 33050 522782
1308780000.0 33050 522782
1308780000.0 33050 522782
1308780000.0 33050 522782
1308780000.0 2133 454194
1308780000.0 8058 2318094
1308780000.0 8058 2318094
1308780000.0 8058 2318094
1308780000.0 3274 746626
1308780000.0 3274 746626
1308780000.0 1591 2543887
1308780000.0 1591 2543887
1308780000.0 1591 2543887
1308780000.0 1591 2543887
1308780000.0 1591 2543887
1308693600.0 5628 476395
1308693600.0 5628 476395
1308693600.0 5628 476395
1308693600.0 5628 476395
1308693600.0 5628 476395
1308693600.0 4112 818773
1308693600.0 4112 818773
1308520800.0 331 311517
1308520800.0 331 311517
1308520800.0 1649 461368
1308520800.0 1649 461368
1308520800.0 1649 461368
1308520800.0 1649 461368
1308520800.0 1649 461368
1308520800.0 9714 98921
1308434400.0 4611 531451
1308434400.0 4611 531451
1308434400.0 4611 531451
1308434400.0 4611 531451
1308434400.0 4611 531451
1308434400.0 4611 531451
1308434400.0 4611 531451
1308434400.0 4611 531451
1308434400.0 4611 531451
1308434400.0 4611 531451
1308434400.0 4611 531451
1308175200.0 9361 2153274
1308175200.0 9361 2153274
1308175200.0 1940 832357
1308175200.0 158 464301
1308175200.0 3441 0
1308175200.0 3441 0
1308175200.0 3441 0
1308175200.0 3441 0
1308175200.0 3441 0
1308175200.0 3441 0
1308175200.0 3441 0
1308175200.0 3441 0
1308175200.0 3441 0
1308175200.0 3441 0
1308175200.0 3441 0
1308175200.0 3441 0
1307916000.0 6966 0
1307916000.0 6966 0
1307916000.0 6966 0
1307916000.0 6966 0
1307916000.0 6966 0
1307916000.0 20883 491905
1307829600.0 23230 2608509
1307829600.0 23230 2608509
1307829600.0 23230 2608509
1307656800.0 609 319222
1307656800.0 609 319222
1307656800.0 609 319222
1307656800.0 609 319222
1307656800.0 609 319222
1307656800.0 609 319222
1307656800.0 609 319222
1307656800.0 609 319222
1307656800.0 609 319222
1307656800.0 609 319222
1307656800.0 609 319222
1307656800.0 609 319222
1307656800.0 609 319222
1307656800.0 609 319222
1307656800.0 609 319222
1307656800.0 609 319222
1307656800.0 609 319222
1307656800.0 609 319222
1307656800.0 609 319222
1307656800.0 609 319222
1307656800.0 609 319222
1307656800.0 609 319222
1307656800.0 609 319222
1307656800.0 609 319222
1307656800.0 609 319222
1307656800.0 609 319222
1307656800.0 609 319222
1307656800.0 609 319222
1307656800.0 609 319222
1307656800.0 609 319222
1307656800.0 609 319222
1307656800.0 609 319222
1307656800.0 609 319222
1307656800.0 609 319222
1307656800.0 609 319222
1307656800.0 609 319222
1307656800.0 609 319222
1307656800.0 609 319222
1307656800.0 609 319222
1307656800.0 609 319222
1307656800.0 609 319222
1307656800.0 609 319222
1307656800.0 609 319222
1307656800.0 609 319222
1307656800.0 609 319222
1307656800.0 609 319222
1307656800.0 609 319222
1307656800.0 609 319222
1307656800.0 609 319222
1307656800.0 609 319222
1307656800.0 4289 462291
1307656800.0 4289 462291
1307656800.0 744 541327
1307656800.0 5181 390631
1307656800.0 5181 390631
1307656800.0 5181 390631
1307656800.0 5181 390631
1307656800.0 5181 390631
1307656800.0 5181 390631
1307656800.0 57814 6036699
1307656800.0 57814 6036699
1307656800.0 57814 6036699
1307656800.0 57814 6036699
1307656800.0 57814 6036699
1307656800.0 57814 6036699
1307656800.0 57814 6036699
1307656800.0 57814 6036699
1307656800.0 57814 6036699
1307656800.0 57814 6036699
1307656800.0 57814 6036699
1307570400.0 1470 2110417
1307570400.0 1470 2110417
1307570400.0 1470 2110417
1307570400.0 1470 2110417
1307570400.0 1470 2110417
1307570400.0 1470 2110417
1307570400.0 9538 2493946
1307570400.0 391 595052
1307570400.0 391 595052
1307570400.0 391 595052
1307570400.0 391 595052
1307570400.0 380 326385
1307570400.0 380 326385
1307570400.0 380 326385
1307570400.0 380 326385
1307570400.0 380 326385
1307570400.0 380 326385
1307570400.0 380 326385
1307570400.0 380 326385
1307570400.0 380 326385
1307397600.0 1618 1829586
1307397600.0 1709 2073674
1307397600.0 1709 2073674
1307397600.0 1709 2073674
1307311200.0 6307 583129
1307311200.0 6307 583129
1307311200.0 6307 583129
1307311200.0 6307 583129
1307311200.0 6307 583129
1307311200.0 1669 97963
1307224800.0 8143 666141
1307224800.0 8143 666141
1307224800.0 8143 666141
1307224800.0 8143 666141
1307224800.0 8143 666141
1307224800.0 8143 666141
1307224800.0 8143 666141
1307224800.0 8143 666141
1307224800.0 8143 666141
1307224800.0 8143 666141
1307224800.0 8143 666141
1306965600.0 8445 493947
1306792800.0 18507 696707
1306792800.0 18507 696707
1306792800.0 18507 696707
1306792800.0 18507 696707
1306792800.0 18507 696707
1306620000.0 3440 2487078
1306620000.0 3440 2487078
1306620000.0 3440 2487078
1306620000.0 3440 2487078
1306620000.0 3440 2487078
1306620000.0 3440 2487078
1306620000.0 3440 2487078
1306620000.0 3440 2487078
1306620000.0 3440 2487078
1306533600.0 5000 407576
1306533600.0 5000 407576
1306533600.0 5000 407576
1306533600.0 5000 407576
1306533600.0 5000 407576
1306533600.0 5000 405022
1306533600.0 5000 405022
1306533600.0 5000 405022
1306533600.0 5000 405022
1306533600.0 5000 405022
1306533600.0 5000 405022
1306533600.0 5000 405022
1306533600.0 5000 405022
1306533600.0 5000 405022
1306360800.0 3356 433556
1306360800.0 3356 433556
1306360800.0 3356 433556
1306360800.0 3356 433556
1306360800.0 3356 433556
1306274400.0 963 298715
1306188000.0 8481 433510
1306101600.0 54758 608247
1306101600.0 54758 608247
1306101600.0 54758 608247
1306101600.0 54758 608247
1306101600.0 54758 608247
1306015200.0 6715 10471986
1306015200.0 2494 2609000
1306015200.0 2494 2609000
1306015200.0 2494 2609000
1306015200.0 2494 2609000
1306015200.0 2494 2609000
1306015200.0 2494 2609000
1305842400.0 2834 460183
1305842400.0 1284 565759
1305410400.0 30765 0
1305410400.0 30765 0
1305410400.0 30765 0
1305410400.0 30765 0
1305410400.0 30765 0
1305410400.0 30765 0
1305410400.0 30765 0
1305410400.0 30765 0
1305410400.0 30765 0
1305410400.0 30765 0
1305410400.0 30765 0
1305410400.0 30765 0
1305410400.0 30765 0
1305410400.0 30765 0
1305410400.0 30765 0
1305410400.0 30765 0
1305410400.0 30765 0
1305410400.0 5203 224507
1305410400.0 2584 315658
1305410400.0 2584 315658
1305410400.0 2584 315658
1305410400.0 2584 315658
1305410400.0 2584 315658
1305410400.0 1862 645249
1305410400.0 1862 645249
1305410400.0 1862 645249
1305410400.0 1862 645249
1305410400.0 1862 645249
1305237600.0 3620 2748910
1305237600.0 3620 2748910
1305237600.0 3620 2748910
1305237600.0 3620 2748910
1305237600.0 3620 2748910
1305237600.0 3620 2748910
1305237600.0 3620 2748910
1305237600.0 3620 2748910
1304978400.0 3554 2608509
1304632800.0 1399 609482
1304632800.0 1399 609482
1304546400.0 610 832357
1304546400.0 610 832357
1304546400.0 610 832357
1304546400.0 610 832357
1304546400.0 610 832357
1304546400.0 610 832357
1304546400.0 610 832357
1304546400.0 610 832357
1304546400.0 610 832357
1304546400.0 610 832357
1304546400.0 610 832357
1304546400.0 610 832357
1304546400.0 610 832357
1304546400.0 610 832357
1304546400.0 610 832357
1304546400.0 610 832357
1304546400.0 610 832357
1304546400.0 610 832357
1304546400.0 610 832357
1304546400.0 610 832357
1304546400.0 610 832357
1304546400.0 610 832357
1304546400.0 610 832357
1304546400.0 610 832357
1304546400.0 610 832357
1304546400.0 610 832357
1304373600.0 286 320610
1304373600.0 3365 97088
1304373600.0 2045 456522
1304373600.0 2045 456522
1304200800.0 5474 298778
1304200800.0 5474 298778
1304200800.0 115 874956
1304200800.0 115 874956
1304200800.0 115 874956
1304200800.0 115 874956
1304200800.0 115 874956
1304200800.0 115 874956
1304200800.0 115 874956
1304200800.0 115 874956
1304200800.0 115 874956
1304200800.0 115 874956
1304200800.0 115 874956
1304200800.0 115 874956
1304200800.0 115 874956
1304200800.0 115 874956
1304200800.0 115 874956
1304200800.0 115 874956
1304200800.0 115 874956
1304200800.0 115 874956
1304200800.0 115 874956
1304200800.0 115 874956
1304200800.0 115 874956
1304200800.0 115 874956
1304200800.0 115 874956
1304200800.0 115 874956
1304200800.0 115 874956
1304200800.0 115 874956
1304200800.0 115 874956
1304200800.0 115 874956
1304200800.0 115 874956
1304200800.0 115 874956
1304200800.0 755 700022
1304200800.0 755 700022
1304200800.0 755 700022
1304200800.0 755 700022
1304200800.0 755 700022
1304200800.0 755 700022
1304200800.0 755 700022
1304028000.0 11582 424460
1304028000.0 11582 424460
1304028000.0 11582 424460
1304028000.0 11582 424460
1304028000.0 11582 424460
1304028000.0 11582 424460
1304028000.0 11582 424460
1303941600.0 14960 365676
1303941600.0 1196 550000
1303941600.0 1196 550000
1303941600.0 1196 550000
1303941600.0 1196 550000
1303941600.0 1196 550000
1303941600.0 1196 550000
1303941600.0 1196 550000
1303941600.0 1196 550000
1303941600.0 1196 550000
1303941600.0 1196 550000
1303941600.0 1196 550000
1303941600.0 1196 550000
1303941600.0 1196 550000
1303941600.0 1196 550000
1303855200.0 8754 300000
1303855200.0 8754 300000
1303855200.0 8754 300000
1303855200.0 8754 300000
1303855200.0 8754 300000
1303855200.0 8754 300000
1303855200.0 8754 300000
1303855200.0 8754 300000
1303855200.0 8754 300000
1303855200.0 8754 300000
1303855200.0 8754 300000
1303855200.0 8754 300000
1303855200.0 8754 300000
1303855200.0 8754 300000
1303855200.0 8754 300000
1303855200.0 8754 300000
1303855200.0 8754 300000
1303855200.0 8754 300000
1303855200.0 8754 300000
1303855200.0 8754 300000
1303855200.0 8754 300000
1303855200.0 8754 300000
1303336800.0 20898 2543887
1303336800.0 20898 2543887
1303336800.0 20898 2543887
1303336800.0 20898 2543887
1303336800.0 20898 2543887
1303336800.0 20898 2543887
1303336800.0 20898 2543887
1303336800.0 20898 2543887
1303336800.0 20898 2543887
1303336800.0 22435 334295
1303336800.0 22435 334295
1303336800.0 22435 334295
1303336800.0 1654 0
1303336800.0 1654 0
1303336800.0 1654 0
1303336800.0 5001 298168
1303336800.0 21052 2522393
1303336800.0 21052 2522393
1303336800.0 21052 2522393
1303336800.0 21052 2522393
1303336800.0 21052 2522393
1303336800.0 21052 2522393
1303336800.0 21052 2522393
1303336800.0 21052 2522393
1303336800.0 21052 2522393
1303336800.0 21052 2522393
1303336800.0 21052 2522393
1303336800.0 21052 2522393
1303336800.0 21052 2522393
1303336800.0 21052 2522393
1303336800.0 21052 2522393
1303164000.0 10391 1283957
1303164000.0 12962 681783
1303164000.0 12962 681783
1303164000.0 734 520459
1303164000.0 734 520459
1303164000.0 9171 241523
1303164000.0 9171 241523
1303164000.0 9171 241523
1303164000.0 818 317000
1303164000.0 818 317000
1302991200.0 3611 432703
1302991200.0 3611 432703
1302991200.0 10843 519655
1302991200.0 10843 519655
1302818400.0 2096 610000
1302732000.0 14846 0
1302732000.0 14846 0
1302732000.0 14846 0
1302732000.0 14846 0
1302732000.0 14846 0
1302732000.0 14846 0
1302732000.0 14846 0
1302732000.0 14846 0
1302559200.0 857 543031
1302559200.0 733 822927
1302559200.0 733 822927
1302472800.0 587 307260
1302300000.0 9136 2318094
1302300000.0 9136 2318094
1302300000.0 9136 2318094
1302127200.0 47431 0
1302127200.0 47431 0
1302127200.0 47431 0
1302127200.0 47431 0
1302127200.0 47431 0
1302127200.0 47431 0
1302127200.0 47431 0
1302127200.0 47431 0
1302127200.0 47431 0
1302127200.0 47431 0
1302127200.0 890 384401
1302127200.0 3634 444361
1302127200.0 3634 444361
1302127200.0 8135 2000000
1302127200.0 8135 2000000
1302127200.0 8135 2000000
1302127200.0 8135 2000000
1302127200.0 8135 2000000
1302127200.0 8135 2000000
1302127200.0 8135 2000000
1302127200.0 8135 2000000
1302127200.0 8135 2000000
1302127200.0 8135 2000000
1302127200.0 8135 2000000
1302127200.0 8135 2000000
1302127200.0 8135 2000000
1302127200.0 8135 2000000
1302127200.0 8135 2000000
1302127200.0 8135 2000000
1302127200.0 8135 2000000
1302040800.0 26316 0
1301954400.0 2289 387384
1301781600.0 6683 457044
1301781600.0 6683 457044
1301781600.0 6683 457044
1301781600.0 6683 457044
1301781600.0 6683 457044
1301781600.0 39343 496763
1301781600.0 39343 496763
1301781600.0 39343 496763
1301781600.0 39343 496763
1301781600.0 38754 2324889
1301781600.0 38754 2324889
1301781600.0 38754 2324889
1301781600.0 38754 2324889
1301781600.0 38754 2324889
1301781600.0 38754 2324889
1301781600.0 38754 2324889
1301781600.0 38754 2324889
1301781600.0 38754 2324889
1301695200.0 1160 312531
1301695200.0 1160 312531
1301695200.0 1160 312531
1301695200.0 1160 312531
1301608800.0 1558 441398
1301608800.0 1558 441398
1301608800.0 1558 441398
1301608800.0 1558 441398
1301608800.0 2467 517382
1301608800.0 2467 517382
1301436000.0 10980 0
1301436000.0 10980 0
1301180400.0 5581 205203
1301180400.0 5581 205203
1301094000.0 2829 2543887
1301094000.0 2829 2543887
1301094000.0 2829 2543887
1301094000.0 2829 2543887
1301094000.0 2829 2543887
1301094000.0 2829 2543887
1301094000.0 2829 2543887
1301094000.0 2829 2543887
1301094000.0 2829 2543887
1301094000.0 2829 2543887
1301094000.0 2829 2543887
1301094000.0 2829 2543887
1301094000.0 2829 2543887
1301094000.0 2829 2543887
1301094000.0 2829 2543887
1301094000.0 2829 2543887
1301094000.0 2829 2543887
1301094000.0 2829 2543887
1301094000.0 2829 2543887
1301007600.0 55 468458
1301007600.0 55 468458
1301007600.0 3117 2408051
1301007600.0 3117 2408051
1301007600.0 3117 2408051
1300921200.0 4052 0
1300489200.0 2368 782838
1300489200.0 2368 782838
1300316400.0 20726 294620
1300316400.0 20726 294620
1300316400.0 20726 294620
1300316400.0 20726 294620
1300316400.0 20726 294620
1299970800.0 3870 498322
1299970800.0 3870 498322
1299970800.0 3870 498322
1299970800.0 3870 498322
1299970800.0 3870 498322
1299970800.0 12588 507467
1299970800.0 12588 507467
1299970800.0 12588 507467
1299970800.0 12588 507467
1299970800.0 12588 507467
1299970800.0 12588 507467
1299970800.0 12588 507467
1299970800.0 12588 507467
1299970800.0 12588 507467
1299970800.0 12588 507467
1299970800.0 12588 507467
1299970800.0 12588 507467
1299970800.0 12588 507467
1299970800.0 12588 507467
1299970800.0 12588 507467
1299970800.0 12588 507467
1299970800.0 12588 507467
1299970800.0 12588 507467
1299970800.0 12588 507467
1299970800.0 12588 507467
1299970800.0 12588 507467
1299711600.0 7176 0
1299538800.0 22161 0
1299538800.0 22161 0
1299538800.0 22161 0
1299538800.0 22161 0
1299538800.0 22161 0
1299538800.0 22161 0
1299538800.0 22161 0
1299538800.0 22161 0
1299538800.0 22161 0
1299538800.0 22161 0
1299538800.0 22161 0
1299538800.0 22161 0
1299538800.0 22161 0
1299538800.0 22161 0
1299538800.0 22161 0
1299538800.0 22161 0
1299538800.0 22161 0
1299538800.0 22161 0
1299538800.0 22161 0
1299538800.0 22161 0
1299538800.0 22161 0
1299538800.0 22161 0
1299538800.0 22161 0
1299538800.0 22161 0
1299538800.0 22161 0
1299538800.0 22161 0
1299538800.0 22161 0
1299538800.0 22161 0
1299538800.0 22161 0
1299538800.0 22161 0
1299538800.0 22161 0
1299538800.0 22161 0
1299538800.0 22161 0
1299538800.0 22161 0
1299538800.0 22161 0
1299538800.0 22161 0
1299538800.0 22161 0
1299538800.0 22161 0
1299538800.0 22161 0
1299538800.0 22161 0
1299538800.0 22161 0
1299538800.0 22161 0
1299366000.0 38384 0
1299366000.0 917 292461
1299366000.0 86995 0
1299366000.0 86995 0
1299366000.0 86995 0
1299366000.0 86995 0
1299366000.0 86995 0
1299366000.0 86995 0
1299366000.0 86995 0
1299366000.0 86995 0
1299366000.0 86995 0
1299366000.0 86995 0
1299366000.0 86995 0
1299366000.0 86995 0
1299366000.0 86995 0
1299366000.0 86995 0
1299366000.0 86995 0
1299366000.0 86995 0
1299366000.0 86995 0
1299366000.0 86995 0
1299366000.0 86995 0
1299366000.0 86995 0
1299366000.0 86995 0
1299366000.0 86995 0
1299366000.0 86995 0
1299366000.0 86995 0
1299366000.0 86995 0
1299366000.0 86995 0
1299366000.0 86995 0
1299366000.0 86995 0
1299366000.0 86995 0
1299366000.0 86995 0
1299366000.0 40593 574919
1299366000.0 40593 574919
1299366000.0 40593 574919
1299366000.0 40593 574919
1299366000.0 40593 574919
1299366000.0 40593 574919
1299366000.0 40593 574919
1299366000.0 40593 574919
1299366000.0 40593 574919
1299366000.0 40593 574919
1299366000.0 40593 574919
1299366000.0 40593 574919
1299366000.0 40593 574919
1299366000.0 40593 574919
1299366000.0 40593 574919
1299366000.0 40593 574919
1299366000.0 40593 574919
1299366000.0 40593 574919
1299366000.0 40593 574919
1299366000.0 7593 440794
1299193200.0 11882 0
1299106800.0 6530 421318
1299106800.0 6530 421318
1299106800.0 6530 421318
1299106800.0 6530 421318
1299106800.0 6530 421318
1299106800.0 6530 421318
1299106800.0 6530 421318
1299106800.0 6530 421318
1299106800.0 6530 421318
1299106800.0 6530 421318
1299106800.0 6530 421318
1299106800.0 6530 421318
1299106800.0 6530 421318
1299106800.0 6530 421318
1299106800.0 6530 421318
1299106800.0 6530 421318
1299106800.0 6530 421318
1299106800.0 6530 421318
1299106800.0 6530 421318
1299106800.0 6530 421318
1299106800.0 6530 421318
1299106800.0 6530 421318
1299106800.0 6530 421318
1299106800.0 6530 421318
1299020400.0 1007 702866
1299020400.0 1007 702866
1299020400.0 1007 702866
1299020400.0 1007 702866
1299020400.0 1007 702866
1299020400.0 1007 702866
1299020400.0 1007 702866
1298934000.0 5666 456827
1298934000.0 5666 456827
1298847600.0 6611 0
1298847600.0 6611 0
1298588400.0 31580 0
1298588400.0 191 494656
1298588400.0 2190 770098
1298502000.0 3595 0
1298502000.0 3595 0
1298502000.0 38053 472854
1298502000.0 38053 472854
1298502000.0 38053 472854
1298502000.0 38053 472854
1298502000.0 38053 472854
1298502000.0 38053 472854
1298502000.0 38053 472854
1298502000.0 38053 472854
1298502000.0 38053 472854
1298502000.0 38053 472854
1298502000.0 38053 472854
1298502000.0 38053 472854
1298502000.0 38053 472854
1298502000.0 38053 472854
1298502000.0 38053 472854
1298415600.0 41821 511978
1298329200.0 55 93247
1298329200.0 2894 242824
1298329200.0 2894 242824
1297897200.0 440 660740
1297897200.0 440 660740
1297897200.0 440 660740
1297897200.0 440 660740
1297897200.0 440 660740
1297897200.0 440 660740
1297897200.0 440 660740
1297897200.0 440 660740
1297897200.0 440 660740
1297897200.0 440 660740
1297897200.0 440 660740
1297897200.0 1339 520460
1297897200.0 3839 565336
1297810800.0 269 500000
1297378800.0 3169 0
1297378800.0 3169 0
1297378800.0 3169 0
1297378800.0 2836 530683
1297292400.0 8849 74
1297292400.0 8849 74
1297292400.0 8849 74
1297292400.0 8849 74
1297292400.0 8849 74
1297292400.0 8849 74
1297292400.0 8849 74
1297292400.0 8849 74
1297292400.0 8849 74
1297292400.0 8849 74
1297292400.0 8849 74
1297292400.0 8849 74
1297292400.0 8849 74
1297292400.0 8849 74
1297292400.0 8849 74
1297292400.0 8849 74
1297292400.0 8849 74
1297292400.0 8849 74
1297292400.0 8849 74
1297292400.0 8849 74
1297292400.0 8849 74
1297292400.0 8849 74
1297292400.0 8849 74
1297292400.0 8849 74
1297292400.0 8849 74
1297292400.0 8849 74
1297292400.0 8849 74
1297292400.0 8849 74
1297292400.0 8849 74
1297292400.0 8849 74
1297292400.0 8849 74
1297292400.0 8849 74
1297292400.0 8849 74
1297292400.0 8849 74
1297292400.0 8849 74
1297292400.0 8849 74
1297292400.0 8849 74
1297292400.0 8849 74
1297292400.0 8849 74
1297292400.0 8849 74
1297292400.0 8849 74
1297292400.0 8849 74
1297292400.0 8849 74
1297292400.0 8849 74
1297292400.0 6247 2801419
1297206000.0 9326 551808
1297206000.0 9326 551808
1297206000.0 9326 551808
1297119600.0 2836 3916
1297119600.0 2836 3916
1297119600.0 849 550000
1297119600.0 849 550000
1297119600.0 849 550000
1297119600.0 849 550000
1297119600.0 849 550000
1297119600.0 849 550000
1297119600.0 849 550000
1297119600.0 849 550000
1297033200.0 66185 0
1297033200.0 66185 0
1297033200.0 66185 0
1297033200.0 66185 0
1297033200.0 66185 0
1297033200.0 66185 0
1297033200.0 66185 0
1297033200.0 66185 0
1297033200.0 66185 0
1297033200.0 66185 0
1297033200.0 66185 0
1297033200.0 66185 0
1297033200.0 66185 0
1297033200.0 66185 0
1297033200.0 66185 0
1297033200.0 66185 0
1297033200.0 66185 0
1297033200.0 66185 0
1297033200.0 66185 0
1297033200.0 66185 0
1296946800.0 26405 0
1296946800.0 26405 0
1296946800.0 26405 0
1296946800.0 26405 0
1296946800.0 26405 0
1296946800.0 26405 0
1296946800.0 26405 0
1296946800.0 26405 0
1296946800.0 26405 0
1296946800.0 26405 0
1296946800.0 26405 0
1296946800.0 26405 0
1296946800.0 26405 0
1296946800.0 26405 0
1296946800.0 26405 0
1296946800.0 26405 0
1296946800.0 26405 0
1296946800.0 26405 0
1296946800.0 26405 0
1296946800.0 26405 0
1296946800.0 26405 0
1296946800.0 26405 0
1296946800.0 26405 0
1296946800.0 26405 0
1296946800.0 26405 0
1296946800.0 26405 0
1296946800.0 26405 0
1296946800.0 26405 0
1296946800.0 26405 0
1296946800.0 26405 0
1296946800.0 26405 0
1296946800.0 26405 0
1296946800.0 26405 0
1296946800.0 26405 0
1296946800.0 26405 0
1296946800.0 26405 0
1296946800.0 26405 0
1296946800.0 26405 0
1296946800.0 26405 0
1296946800.0 26405 0
1296946800.0 26405 0
1296946800.0 26405 0
1296946800.0 26405 0
1296946800.0 26405 0
1296946800.0 26405 0
1296946800.0 26405 0
1296946800.0 26405 0
1296774000.0 1017 2366856
1296774000.0 1017 2366856
1296774000.0 1017 2366856
1296774000.0 1017 2366856
1296774000.0 1017 2366856
1296774000.0 1017 2366856
1296774000.0 1017 2366856
1296774000.0 1017 2366856
1296774000.0 696 723638
1296774000.0 696 723638
1296514800.0 4806 0
1296514800.0 4806 0
1296514800.0 4806 0
1296514800.0 4806 0
1296514800.0 4806 0
1296514800.0 4806 0
1296514800.0 4806 0
1296514800.0 4806 0
1296514800.0 4806 0
1296514800.0 4806 0
1296514800.0 4806 0
1296514800.0 4806 0
1296514800.0 4806 0
1296514800.0 4806 0
1296514800.0 4806 0
1296514800.0 4806 0
1296514800.0 4806 0
1296514800.0 4806 0
1296514800.0 4806 0
1296514800.0 4806 0
1296514800.0 4806 0
1296514800.0 4806 0
1296514800.0 4806 0
1296514800.0 4806 0
1296514800.0 17352 7689524
1296514800.0 17352 7689524
1296514800.0 17352 7689524
1296514800.0 17352 7689524
1296514800.0 17352 7689524
1296514800.0 17352 7689524
1296514800.0 17352 7689524
1296514800.0 17352 7689524
1296514800.0 17352 7689524
1296514800.0 17352 7689524
1296514800.0 17352 7689524
1296514800.0 851 361034
1296514800.0 851 361034
1296514800.0 851 361034
1296514800.0 851 361034
1296514800.0 851 361034
1296514800.0 851 361034
1296514800.0 851 361034
1296514800.0 851 361034
1296514800.0 851 361034
1296514800.0 851 361034
1296514800.0 851 361034
1296514800.0 851 361034
1296514800.0 851 361034
1296514800.0 851 361034
1296514800.0 851 361034
1296514800.0 851 361034
1296514800.0 851 361034
1296514800.0 851 361034
1296514800.0 851 361034
1296342000.0 4877 0
1296082800.0 3627 830696
1296082800.0 1746 0
1296082800.0 1746 0
1296082800.0 1746 0
1296082800.0 11367 471504
1296082800.0 11367 471504
1295996400.0 1721 315914
1295996400.0 1721 315914
1295996400.0 1721 315914
1295996400.0 1721 315914
1295823600.0 15441 296114
1295823600.0 15441 296114
1295823600.0 15441 296114
1295823600.0 15441 296114
1295823600.0 15441 296114
1295823600.0 15441 296114
1295823600.0 15441 296114
1295823600.0 15441 296114
1295823600.0 15441 296114
1295823600.0 323 1111203
1295478000.0 282 334674
1295391600.0 2796 514799
1295305200.0 8844 56
1295305200.0 8844 56
1295305200.0 8844 56
1295218800.0 7782 391749
1295218800.0 7782 391749
1295218800.0 600 620901
1294959600.0 19169 0
1294959600.0 19169 0
1294786800.0 2383 510537
1294700400.0 4276 1421999
1294700400.0 940 320250
1294700400.0 4979 0
1294700400.0 1086 0
1294700400.0 1086 0
1294700400.0 1086 0
1294700400.0 1086 0
1294700400.0 1086 0
1294700400.0 1086 0
1294700400.0 1086 0
1294614000.0 1558 441398
1294614000.0 1558 441398
1294614000.0 1558 441398
1294614000.0 1558 441398
1294614000.0 1558 441398
1294527600.0 1556 641760
1294527600.0 1556 641760
1294354800.0 10280 0
1294354800.0 10280 0
1294354800.0 10280 0
1294354800.0 10280 0
1294354800.0 10280 0
1294354800.0 10280 0
1294354800.0 10280 0
1294354800.0 10280 0
1294354800.0 3491 326498
1294268400.0 2305 872242
1294268400.0 2305 872242
1294268400.0 2305 872242
1294095600.0 5633 0
1294095600.0 5633 0
1294095600.0 5633 0
1294095600.0 5633 0
1294095600.0 5633 0
1293836400.0 1708 0
1293750000.0 10112 477784
1293750000.0 10112 477784
1293750000.0 10112 477784
1293750000.0 10112 477784
1293490800.0 3304 1517033
1293490800.0 3304 1517033
1293490800.0 3304 1517033
1293318000.0 2896 705125
1293058800.0 2559 300000
1293058800.0 2559 300000
1293058800.0 2559 300000
1293058800.0 2559 300000
1293058800.0 2559 300000
1293058800.0 2559 300000
1293058800.0 2559 300000
1293058800.0 2559 300000
1292972400.0 176 1348864
1292972400.0 176 1348864
1292972400.0 176 1348864
1292972400.0 176 1348864
1292972400.0 176 1348864
1292886000.0 58917 514898
1292886000.0 17375 0
1292886000.0 17375 0
1292799600.0 878 551395
1292540400.0 744 103895
1292367600.0 15757 304070
1292367600.0 15757 304070
1292367600.0 15757 304070
1292367600.0 15757 304070
1292367600.0 15757 304070
1292367600.0 15757 304070
1292367600.0 15757 304070
1292367600.0 17176 500000
1292281200.0 1379 800000
1292281200.0 1379 800000
1292281200.0 1379 800000
1292281200.0 1379 800000
1292281200.0 1379 800000
1292281200.0 1379 800000
1292108400.0 9130 611633
1292108400.0 9130 611633
1292108400.0 9130 611633
1292108400.0 9130 611633
1292108400.0 9130 611633
1292108400.0 3677 2466182
1292108400.0 3677 2466182
1292108400.0 10254 504723
1292108400.0 10254 504723
1292108400.0 10254 504723
1291935600.0 533 313504
1291935600.0 6616 0
1291935600.0 6616 0
1291935600.0 6616 0
1291935600.0 6616 0
1291935600.0 6616 0
1291935600.0 936 444823
1291762800.0 2832 38
1291762800.0 1994 832357
1291762800.0 1994 832357
1291762800.0 1994 832357
1291762800.0 1994 832357
1291762800.0 1994 832357
1291676400.0 346 308330
1291676400.0 346 308330
1291676400.0 346 308330
1291676400.0 346 308330
1291503600.0 12277 586069
1291503600.0 12277 586069
1291503600.0 12277 586069
1291330800.0 4763 610000
1291330800.0 4763 610000
1291330800.0 4763 610000
1291330800.0 4763 610000
1291330800.0 4763 610000
1291330800.0 4763 610000
1291330800.0 4763 610000
1291330800.0 4763 610000
1291330800.0 4763 610000
1291330800.0 4763 610000
1291330800.0 4763 610000
1291330800.0 4763 610000
1291330800.0 4763 610000
1291330800.0 4763 610000
1291330800.0 4763 610000
1291330800.0 4763 610000
1291330800.0 4763 610000
1291330800.0 4763 610000
1291330800.0 4763 610000
1291330800.0 4763 610000
1291330800.0 4763 610000
1291330800.0 4763 610000
1291330800.0 4763 610000
1291330800.0 4763 610000
1291330800.0 4763 610000
1291330800.0 1217 827777
1291330800.0 1217 827777
1291330800.0 1217 827777
1291330800.0 1217 827777
1291158000.0 622 658897
1291158000.0 622 658897
1291158000.0 622 658897
1291158000.0 374 322557
1291158000.0 374 322557
1291158000.0 374 322557
1291158000.0 374 322557
1291158000.0 374 322557
1291158000.0 374 322557
1291158000.0 374 322557
1291158000.0 140 316934
1291158000.0 843 439282
1291158000.0 843 439282
1291158000.0 843 439282
1291158000.0 843 439282
1291158000.0 843 439282
1291158000.0 4881 480279
1291158000.0 4881 480279
1291158000.0 4881 480279
1291071600.0 954 488911
1291071600.0 954 488911
1291071600.0 954 488911
1291071600.0 954 488911
1291071600.0 954 488911
1291071600.0 954 488911
1291071600.0 954 488911
1291071600.0 954 488911
1291071600.0 954 488911
1291071600.0 954 488911
1291071600.0 954 488911
1291071600.0 954 488911
1291071600.0 954 488911
1291071600.0 954 488911
1291071600.0 954 488911
1291071600.0 954 488911
1291071600.0 954 488911
1291071600.0 954 488911
1291071600.0 954 488911
1291071600.0 954 488911
1291071600.0 954 488911
1291071600.0 954 488911
1291071600.0 954 488911
1291071600.0 954 488911
1291071600.0 954 488911
1291071600.0 954 488911
1291071600.0 954 488911
1291071600.0 954 488911
1291071600.0 954 488911
1291071600.0 954 488911
1291071600.0 954 488911
1291071600.0 954 488911
1291071600.0 954 488911
1291071600.0 954 488911
1291071600.0 954 488911
1291071600.0 954 488911
1291071600.0 954 488911
1291071600.0 954 488911
1291071600.0 305 265996
1290898800.0 930 574400
1290639600.0 11397 210785
1290639600.0 12763 300000
1290553200.0 834 539437
1290553200.0 834 539437
1290553200.0 834 539437
1290553200.0 738 492900
1290553200.0 738 492900
1290553200.0 738 492900
1290553200.0 738 492900
1290553200.0 738 492900
1290553200.0 738 492900
1290553200.0 738 492900
1290553200.0 738 492900
1290553200.0 738 492900
1290553200.0 738 492900
1290553200.0 738 492900
1290553200.0 738 492900
1290553200.0 738 492900
1290553200.0 738 492900
1290553200.0 738 492900
1290553200.0 738 492900
1290553200.0 738 492900
1290553200.0 738 492900
1290553200.0 738 492900
1290553200.0 738 492900
1290553200.0 738 492900
1290553200.0 738 492900
1290553200.0 738 492900
1290466800.0 1628 379319
1290294000.0 87802 0
1290294000.0 87802 0
1290294000.0 87802 0
1290294000.0 87802 0
1290294000.0 87802 0
1290294000.0 87802 0
1290294000.0 87802 0
1290294000.0 87802 0
1290294000.0 87802 0
1290294000.0 87802 0
1290294000.0 87802 0
1290294000.0 87802 0
1290294000.0 87802 0
1290294000.0 87802 0
1290294000.0 87802 0
1290294000.0 87802 0
1290294000.0 87802 0
1290294000.0 87802 0
1290294000.0 87802 0
1290294000.0 87802 0
1290294000.0 87802 0
1290294000.0 87802 0
1290294000.0 87802 0
1290294000.0 87802 0
1290294000.0 87802 0
1290294000.0 87802 0
1290294000.0 87802 0
1290294000.0 87802 0
1290294000.0 87802 0
1290294000.0 87802 0
1290294000.0 87802 0
1290294000.0 87802 0
1290294000.0 87802 0
1290294000.0 87802 0
1290294000.0 87802 0
1290294000.0 87802 0
1290294000.0 87802 0
1290294000.0 87802 0
1290294000.0 87802 0
1290294000.0 87802 0
1290294000.0 87802 0
1290294000.0 87802 0
1290294000.0 30134 953241
1290294000.0 30134 953241
1290294000.0 30134 953241
1290294000.0 30134 953241
1290294000.0 30134 953241
1290294000.0 30134 953241
1290294000.0 30134 953241
1290294000.0 30134 953241
1290294000.0 30134 953241
1290294000.0 30134 953241
1290294000.0 30134 953241
1290294000.0 30134 953241
1290294000.0 30134 953241
1290294000.0 30134 953241
1290294000.0 30134 953241
1290294000.0 30134 953241
1290294000.0 30134 953241
1290294000.0 30134 953241
1290294000.0 30134 953241
1290294000.0 30134 953241
1290294000.0 30134 953241
1290294000.0 30134 953241
1290294000.0 30134 953241
1290294000.0 30134 953241
1290294000.0 30134 953241
1290294000.0 30134 953241
1290294000.0 30134 953241
1290294000.0 30134 953241
1290294000.0 30134 953241
1290294000.0 30134 953241
1290294000.0 30134 953241
1290294000.0 30134 953241
1290294000.0 30134 953241
1290294000.0 30134 953241
1290294000.0 30134 953241
1290294000.0 30134 953241
1290294000.0 30134 953241
1290294000.0 30134 953241
1290294000.0 30134 953241
1290294000.0 30134 953241
1290294000.0 30134 953241
1290294000.0 30134 953241
1290294000.0 30134 953241
1290294000.0 30134 953241
1290294000.0 30134 953241
1290294000.0 30134 953241
1290294000.0 30134 953241
1290294000.0 30134 953241
1290294000.0 30134 953241
1290294000.0 30134 953241
1290294000.0 30134 953241
1290294000.0 30134 953241
1290294000.0 30134 953241
1290294000.0 30134 953241
1290294000.0 30134 953241
1290294000.0 30134 953241
1290294000.0 30134 953241
1290294000.0 30134 953241
1290294000.0 30134 953241
1290294000.0 30134 953241
1290294000.0 30134 953241
1290294000.0 30134 953241
1290294000.0 30134 953241
1290294000.0 30134 953241
1290294000.0 30134 953241
1290294000.0 30134 953241
1290294000.0 30134 953241
1290294000.0 30134 953241
1290294000.0 30134 953241
1290294000.0 30134 953241
1290294000.0 30134 953241
1290207600.0 3087 459687
1290034800.0 16131 254558
1290034800.0 4212 2593456
1290034800.0 4212 2593456
1290034800.0 4212 2593456
1290034800.0 3841 2417199
1289948400.0 10296 492929
1289948400.0 10296 492929
1289948400.0 10296 492929
1289862000.0 4806 598000
1289862000.0 4806 598000
1289862000.0 4806 598000
1289862000.0 4806 598000
1289862000.0 4806 598000
1289862000.0 4806 598000
1289862000.0 4806 598000
1289862000.0 4806 598000
1289862000.0 4806 598000
1289689200.0 40407 0
1289689200.0 40407 0
1289689200.0 40407 0
1289689200.0 40407 0
1289689200.0 40407 0
1289689200.0 40407 0
1289689200.0 40407 0
1289689200.0 40407 0
1289689200.0 40407 0
1289689200.0 40407 0
1289689200.0 40407 0
1289689200.0 40407 0
1289689200.0 40407 0
1289689200.0 40407 0
1289689200.0 40407 0
1289689200.0 40407 0
1289689200.0 40407 0
1289689200.0 40407 0
1289689200.0 40407 0
1289689200.0 40407 0
1289689200.0 40407 0
1289689200.0 40407 0
1289689200.0 40407 0
1289689200.0 40407 0
1289689200.0 40407 0
1289516400.0 105 109365
1289516400.0 105 109365
1289516400.0 105 109365
1289343600.0 38280 2335627
1289343600.0 3853 459334
1289257200.0 8605 285984
1289257200.0 573 0
1289170800.0 4025 627380
1289170800.0 720 459446
1289170800.0 841 369241
1289170800.0 841 369241
1288825200.0 3054 948142
1288825200.0 3054 948142
1288825200.0 3054 948142
1288825200.0 3054 948142
1288825200.0 3054 948142
1288825200.0 3054 948142
1288825200.0 3054 948142
1288825200.0 3054 948142
1288825200.0 3054 948142
1288825200.0 3054 948142
1288825200.0 1534 302482
1288825200.0 1534 302482
1288825200.0 1534 302482
1288825200.0 1534 302482
1288825200.0 1534 302482
1288825200.0 1534 302482
1288825200.0 117 785720
1288825200.0 3622 1384048
1288825200.0 3622 1384048
1288825200.0 3622 1384048
1288825200.0 3622 1384048
1288825200.0 3622 1384048
1288825200.0 3622 1384048
1288825200.0 3622 1384048
1288825200.0 3622 1384048
1288738800.0 592 96984
1288652400.0 6880 532616
1288652400.0 6880 532616
1288652400.0 6880 532616
1288652400.0 6560 1251157
1288652400.0 6560 1251157
1288652400.0 6560 1251157
1288652400.0 6560 1251157
1288652400.0 7034 513108
1288652400.0 1095 951071
1288652400.0 1095 951071
1288652400.0 1095 951071
1288566000.0 2334 514999
1288566000.0 2334 514999
1288566000.0 2334 514999
1288566000.0 2334 514999
1288566000.0 2334 514999
1288476000.0 5788 504374
1288476000.0 5788 504374
1288476000.0 5788 504374
1288476000.0 5788 504374
1288476000.0 5788 504374
1288303200.0 3205 550000
1288216800.0 2486 592163
1288216800.0 15358 0
1288216800.0 15358 0
1288216800.0 15358 0
1288216800.0 15358 0
1288216800.0 15358 0
1288216800.0 36386 521220
1288044000.0 655 419613
1287871200.0 30420 550000
1287871200.0 30420 550000
1287871200.0 30420 550000
1287871200.0 30420 550000
1287871200.0 30420 550000
1287871200.0 56657 591637
1287871200.0 56657 591637
1287871200.0 56657 591637
1287871200.0 56657 591637
1287871200.0 56657 591637
1287871200.0 56657 591637
1287871200.0 56657 591637
1287871200.0 56657 591637
1287871200.0 56657 591637
1287871200.0 56657 591637
1287698400.0 71 251837
1287612000.0 1792 2073674
1287612000.0 1792 2073674
1287612000.0 1792 2073674
1287612000.0 1792 2073674
1287612000.0 1792 2073674
1287612000.0 1792 2073674
1287612000.0 1792 2073674
1287612000.0 1792 2073674
1287612000.0 1792 2073674
1287612000.0 1792 2073674
1287612000.0 1792 2073674
1287612000.0 1792 2073674
1287612000.0 1792 2073674
1287612000.0 1792 2073674
1287612000.0 1792 2073674
1287612000.0 1792 2073674
1287612000.0 1792 2073674
1287612000.0 1792 2073674
1287612000.0 1792 2073674
1287612000.0 1792 2073674
1287612000.0 1792 2073674
1287612000.0 1792 2073674
1287612000.0 1792 2073674
1287612000.0 1792 2073674
1287612000.0 1792 2073674
1287612000.0 1792 2073674
1287612000.0 1792 2073674
1287612000.0 1792 2073674
1287266400.0 12906 2339118
1287266400.0 12906 2339118
1287266400.0 12906 2339118
1287266400.0 5488 1585307
1287266400.0 5488 1585307
1287266400.0 5488 1585307
1287266400.0 8638 535475
1287266400.0 8638 535475
1287266400.0 8638 535475
1287266400.0 8638 535475
1287266400.0 8638 535475
1287266400.0 8638 535475
1287266400.0 8638 535475
1287266400.0 8638 535475
1287266400.0 8638 535475
1287266400.0 8638 535475
1287266400.0 8638 535475
1287266400.0 8638 535475
1287266400.0 8638 535475
1287266400.0 8638 535475
1287266400.0 8638 535475
1287266400.0 8638 535475
1287266400.0 8638 535475
1287266400.0 8749 7456344
1287266400.0 8749 7456344
1287266400.0 8749 7456344
1287266400.0 8749 7456344
1287266400.0 8749 7456344
1287266400.0 8749 7456344
1287266400.0 8749 7456344
1287266400.0 8749 7456344
1286834400.0 783 313924
1286748000.0 319 495172
1286661600.0 113636 2850269
1286661600.0 113636 2850269
1286661600.0 113636 2850269
1286661600.0 113636 2850269
1286661600.0 113636 2850269
1286661600.0 113636 2850269
1286661600.0 113636 2850269
1286661600.0 113636 2850269
1286661600.0 113636 2850269
1286661600.0 113636 2850269
1286661600.0 113636 2850269
1286661600.0 113636 2850269
1286661600.0 113636 2850269
1286661600.0 113636 2850269
1286661600.0 113636 2850269
1286661600.0 113636 2850269
1286661600.0 113636 2850269
1286661600.0 125931 0
1286661600.0 125931 0
1286661600.0 125931 0
1286661600.0 125931 0
1286661600.0 125931 0
1286661600.0 125931 0
1286661600.0 125931 0
1286661600.0 125931 0
1286661600.0 125931 0
1286661600.0 125931 0
1286661600.0 125931 0
1286661600.0 125931 0
1286661600.0 125931 0
1286661600.0 125931 0
1286661600.0 125931 0
1286661600.0 125931 0
1286661600.0 125931 0
1286661600.0 125931 0
1286661600.0 125931 0
1286661600.0 125931 0
1286661600.0 125931 0
1286661600.0 125931 0
1286661600.0 125931 0
1286661600.0 125931 0
1286661600.0 125931 0
1286661600.0 125931 0
1286661600.0 125931 0
1286661600.0 125931 0
1286661600.0 125931 0
1286661600.0 125931 0
1286661600.0 125931 0
1286661600.0 125931 0
1286661600.0 125931 0
1286661600.0 125931 0
1286661600.0 125931 0
1286661600.0 125931 0
1286661600.0 125931 0
1286661600.0 125931 0
1286488800.0 818 498205
1286488800.0 818 498205
1286488800.0 818 498205
1286488800.0 818 498205
1286488800.0 818 498205
1286488800.0 818 498205
1286488800.0 818 498205
1286488800.0 818 498205
1286488800.0 818 498205
1286488800.0 818 498205
1286488800.0 818 498205
1286488800.0 818 498205
1286488800.0 818 498205
1286488800.0 818 498205
1286488800.0 818 498205
1286488800.0 818 498205
1286488800.0 818 498205
1286488800.0 4001 354357
1286229600.0 738 492000
1286229600.0 738 492000
1286229600.0 738 492000
1286229600.0 79 512497
1286229600.0 79 512497
1286229600.0 79 512497
1286229600.0 79 512497
1286229600.0 79 512497
1286229600.0 79 512497
1286229600.0 79 512497
1286229600.0 79 512497
1286229600.0 79 512497
1286229600.0 79 512497
1286229600.0 79 512497
1286229600.0 79 512497
1286229600.0 79 512497
1286229600.0 79 512497
1286229600.0 79 512497
1286229600.0 79 512497
1286229600.0 79 512497
1286229600.0 79 512497
1286229600.0 79 512497
1286229600.0 79 512497
1286229600.0 79 512497
1286229600.0 79 512497
1286229600.0 79 512497
1286229600.0 277 1348798
1286229600.0 277 1348798
1286229600.0 277 1348798
1286229600.0 277 1348798
1286229600.0 277 1348798
1286229600.0 277 1348798
1286229600.0 277 1348798
1286229600.0 277 1348798
1286229600.0 277 1348798
1286229600.0 277 1348798
1286229600.0 277 1348798
1286229600.0 277 1348798
1285884000.0 599 396207
1285884000.0 13844 227475
1285884000.0 13844 227475
1285884000.0 13844 227475
1285884000.0 13844 227475
1285884000.0 4234 722112
1285884000.0 4234 722112
1285884000.0 4234 722112
1285884000.0 4234 722112
1285884000.0 4234 722112
1285884000.0 4234 722112
1285884000.0 4234 722112
1285884000.0 4234 722112
1285884000.0 4234 722112
1285884000.0 4234 722112
1285884000.0 4234 722112
1285884000.0 4234 722112
1285884000.0 4234 722112
1285884000.0 4234 722112
1285884000.0 4234 722112
1285884000.0 4234 722112
1285884000.0 4234 722112
1285884000.0 4234 722112
1285884000.0 4234 722112
1285884000.0 4234 722112
1285884000.0 4234 722112
1285884000.0 4234 722112
1285884000.0 4234 722112
1285884000.0 4234 722112
1285884000.0 4234 722112
1285884000.0 4234 722112
1285884000.0 4234 722112
1285884000.0 4234 722112
1285884000.0 4234 722112
1285884000.0 4234 722112
1285884000.0 4234 722112
1285884000.0 4234 722112
1285884000.0 4234 722112
1285884000.0 4234 722112
1285884000.0 4234 722112
1285884000.0 4234 722112
1285884000.0 4234 722112
1285884000.0 4234 722112
1285884000.0 4234 722112
1285884000.0 4234 722112
1285884000.0 4234 722112
1285884000.0 4234 722112
1285884000.0 4234 722112
1285884000.0 4234 722112
1285884000.0 4234 722112
1285884000.0 4234 722112
1285884000.0 4234 722112
1285884000.0 4234 722112
1285884000.0 4234 722112
1285884000.0 4234 722112
1285884000.0 4234 722112
1285884000.0 4234 722112
1285884000.0 4234 722112
1285884000.0 4234 722112
1285884000.0 4234 722112
1285884000.0 4234 722112
1285884000.0 4234 722112
1285884000.0 4234 722112
1285884000.0 4234 722112
1285884000.0 4234 722112
1285884000.0 4234 722112
1285884000.0 4234 722112
1285884000.0 4234 722112
1285884000.0 4234 722112
1285884000.0 4234 722112
1285884000.0 4234 722112
1285884000.0 4234 722112
1285884000.0 4234 722112
1285884000.0 4234 722112
1285884000.0 4234 722112
1285884000.0 4234 722112
1285884000.0 4234 722112
1285884000.0 4234 722112
1285884000.0 4234 722112
1285884000.0 4234 722112
1285884000.0 4234 722112
1285884000.0 4234 722112
1285884000.0 4234 722112
1285884000.0 4234 722112
1285884000.0 4234 722112
1285884000.0 4234 722112
1285884000.0 4234 722112
1285884000.0 4234 722112
1285884000.0 4234 722112
1285884000.0 4234 722112
1285884000.0 4234 722112
1285884000.0 4234 722112
1285884000.0 4234 722112
1285884000.0 4234 722112
1285884000.0 4234 722112
1285884000.0 4234 722112
1285884000.0 4234 722112
1285884000.0 4234 722112
1285884000.0 4234 722112
1285884000.0 4234 722112
1285884000.0 4234 722112
1285884000.0 4234 722112
1285884000.0 4234 722112
1285884000.0 4234 722112
1285884000.0 4234 722112
1285884000.0 4234 722112
1285884000.0 4234 722112
1285884000.0 4234 722112
1285797600.0 28283 0
1285797600.0 28283 0
1285797600.0 28283 0
1285797600.0 28283 0
1285797600.0 28283 0
1285797600.0 28283 0
1285797600.0 28283 0
1285797600.0 28283 0
1285797600.0 28283 0
1285797600.0 28283 0
1285797600.0 28283 0
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285711200.0 133653 2834208
1285624800.0 3012 489421
1285624800.0 3012 489421
1285624800.0 3012 489421
1285624800.0 3012 489421
1285624800.0 3012 489421
1285624800.0 3012 489421
1285624800.0 3012 489421
1285624800.0 3012 489421
1285624800.0 3012 489421
1285624800.0 3012 489421
1285624800.0 3012 489421
1285624800.0 3012 489421
1285624800.0 3012 489421
1285624800.0 706 539199
1285624800.0 706 539199
1285624800.0 706 539199
1285624800.0 706 539199
1285624800.0 2274 246758
1285624800.0 2274 246758
1285624800.0 2274 246758
1285538400.0 878 551395
1285538400.0 1776 2073674
1285538400.0 1776 2073674
1285538400.0 1776 2073674
1285452000.0 14962 285984
1285452000.0 14962 285984
1285452000.0 14962 285984
1285452000.0 14962 285984
1285452000.0 10242 432024
1285452000.0 10242 432024
1285192800.0 3762 361556
1285192800.0 3762 361556
1285192800.0 3762 361556
1285192800.0 3762 361556
1285192800.0 26475 582892
1285192800.0 26475 582892
1285192800.0 26475 582892
1285192800.0 26475 582892
1285192800.0 26475 582892
1285192800.0 26475 582892
1285192800.0 26475 582892
1285192800.0 26475 582892
1285192800.0 26475 582892
1285192800.0 26475 582892
1285192800.0 3341 483399
1285192800.0 3341 483399
1285192800.0 3341 483399
1285192800.0 3341 483399
1285192800.0 47439 2155369
1285192800.0 47439 2155369
1285192800.0 47439 2155369
1285192800.0 47439 2155369
1285192800.0 47439 2155369
1285192800.0 47439 2155369
1285192800.0 47439 2155369
1285192800.0 47439 2155369
1285192800.0 47439 2155369
1285192800.0 47439 2155369
1285192800.0 47439 2155369
1285192800.0 47439 2155369
1285192800.0 47439 2155369
1285192800.0 47439 2155369
1285192800.0 47439 2155369
1285192800.0 47439 2155369
1285192800.0 47439 2155369
1285192800.0 47439 2155369
1285192800.0 47439 2155369
1285192800.0 47439 2155369
1285192800.0 47439 2155369
1285192800.0 47439 2155369
1285192800.0 47439 2155369
1285192800.0 47439 2155369
1285192800.0 47439 2155369
1285192800.0 47439 2155369
1285192800.0 47439 2155369
1285192800.0 47439 2155369
1285192800.0 47439 2155369
1285192800.0 47439 2155369
1285192800.0 47439 2155369
1285192800.0 47439 2155369
1285192800.0 47439 2155369
1285192800.0 47439 2155369
1285020000.0 46368 0
1285020000.0 46368 0
1285020000.0 46368 0
1285020000.0 46368 0
1285020000.0 46368 0
1285020000.0 46368 0
1285020000.0 46368 0
1285020000.0 46368 0
1285020000.0 46368 0
1285020000.0 46368 0
1285020000.0 46368 0
1284847200.0 5986 555616
1284847200.0 19570 540573
1284847200.0 19570 540573
1284847200.0 60473 2056878
1284847200.0 60473 2056878
1284847200.0 60473 2056878
1284847200.0 60473 2056878
1284847200.0 60473 2056878
1284847200.0 60473 2056878
1284847200.0 60473 2056878
1284760800.0 6123 368274
1284588000.0 1521 282838
1284588000.0 1521 282838
1284588000.0 1782 256587
1284588000.0 21680 590887
1284588000.0 21680 590887
1284588000.0 21680 590887
1284588000.0 21680 590887
1284242400.0 13414 0
1284242400.0 10280 0
1284242400.0 36150 303117
1284069600.0 1514 485227
1284069600.0 1514 485227
1284069600.0 1514 485227
1284069600.0 1514 485227
1284069600.0 1514 485227
1284069600.0 2014 2120505
1283983200.0 390 370000
1283983200.0 390 370000
1283983200.0 2265 545821
1283983200.0 2265 545821
1283983200.0 2265 545821
1283983200.0 2265 545821
1283983200.0 2265 545821
1283983200.0 2265 545821
1283896800.0 7379 297645
1283637600.0 35884 459359
1283378400.0 286 421010
1283292000.0 372 500000
1283292000.0 372 500000
1283292000.0 372 500000
1283292000.0 372 500000
1283292000.0 372 500000
1283292000.0 1413 500000
1283292000.0 1173 550000
1283292000.0 1173 550000
1283292000.0 1173 550000
1283292000.0 1173 550000
1283292000.0 1173 550000
1283292000.0 1173 550000
1283292000.0 1173 550000
1283292000.0 1173 550000
1283292000.0 1173 550000
1283292000.0 1173 550000
1283292000.0 1173 550000
1283292000.0 1173 550000
1283292000.0 1173 550000
1283292000.0 1173 550000
1283292000.0 1173 550000
1283292000.0 1173 550000
1283292000.0 1173 550000
1283292000.0 1173 550000
1283292000.0 1173 550000
1283292000.0 1173 550000
1283292000.0 1173 550000
1283292000.0 1173 550000
1283292000.0 1173 550000
1283292000.0 1173 550000
1283292000.0 1173 550000
1283292000.0 1173 550000
1283292000.0 1173 550000
1283292000.0 1173 550000
1283292000.0 1173 550000
1283292000.0 1173 550000
1283292000.0 1173 550000
1283292000.0 1173 550000
1283292000.0 1173 550000
1283292000.0 1173 550000
1283292000.0 1173 550000
1283292000.0 1173 550000
1283292000.0 1173 550000
1283292000.0 1173 550000
1283292000.0 1173 550000
1283032800.0 43264 429912
1282860000.0 902 318167
1282860000.0 902 318167
1282860000.0 8048 2461269
1282860000.0 8048 2461269
1282860000.0 8048 2461269
1282860000.0 8048 2461269
1282687200.0 4811 0
1282687200.0 4811 0
1282687200.0 4811 0
1282687200.0 4811 0
1282687200.0 4811 0
1282687200.0 4811 0
1282687200.0 4811 0
1282687200.0 4811 0
1282687200.0 4811 0
1282687200.0 4811 0
1282687200.0 4811 0
1282600800.0 369 905273
1282428000.0 5623 551152
1282428000.0 5623 551152
1282428000.0 5623 551152
1282428000.0 5623 551152
1282428000.0 19526 506666
1282082400.0 5882 0
1282082400.0 5882 0
1282082400.0 5882 0
1282082400.0 5882 0
1282082400.0 5882 0
1281909600.0 4186 1574154
1281909600.0 4186 1574154
1281909600.0 4186 1574154
1281909600.0 4186 1574154
1281909600.0 4186 1574154
1281823200.0 3986 811597
1281823200.0 3986 811597
1281823200.0 3986 811597
1281823200.0 3986 811597
1281823200.0 1516 392949
1281823200.0 1516 392949
1281823200.0 2892 452038
1281823200.0 2892 452038
1281823200.0 2892 452038
1281823200.0 2892 452038
1281650400.0 3835 499578
1281650400.0 3835 499578
1281650400.0 3835 499578
1281650400.0 3835 499578
1281650400.0 3835 499578
1281650400.0 3835 499578
1281650400.0 3835 499578
1281564000.0 20611 0
1281564000.0 20611 0
1281564000.0 20611 0
1281564000.0 20611 0
1281564000.0 20611 0
1281564000.0 20611 0
1281564000.0 20611 0
1281564000.0 20611 0
1281564000.0 20611 0
1281564000.0 20611 0
1281391200.0 236 324623
1281391200.0 236 324623
1281391200.0 236 324623
1281391200.0 236 324623
1281391200.0 236 324623
1281391200.0 236 324623
1281391200.0 236 324623
1281391200.0 236 324623
1281391200.0 236 324623
1281391200.0 236 324623
1281391200.0 236 324623
1281391200.0 236 324623
1281391200.0 236 324623
1281391200.0 236 324623
1281391200.0 236 324623
1281391200.0 236 324623
1281391200.0 236 324623
1281391200.0 236 324623
1281391200.0 236 324623
1281391200.0 236 324623
1281391200.0 236 324623
1281391200.0 236 324623
1281391200.0 236 324623
1281391200.0 236 324623
1281391200.0 236 324623
1281391200.0 236 324623
1281391200.0 236 324623
1281391200.0 236 324623
1281391200.0 236 324623
1281391200.0 236 324623
1281391200.0 236 324623
1281391200.0 236 324623
1281391200.0 236 324623
1281391200.0 236 324623
1281391200.0 236 324623
1281391200.0 9133 516617
1281218400.0 5178 518920
1281218400.0 1520 2057134
1281218400.0 1520 2057134
1281218400.0 1520 2057134
1281218400.0 1520 2057134
1281218400.0 1520 2057134
1281218400.0 1520 2057134
1281218400.0 1520 2057134
1281218400.0 1520 2057134
1281218400.0 1520 2057134
1281218400.0 1520 2057134
1281218400.0 1520 2057134
1281218400.0 1520 2057134
1281218400.0 6398 333754
1281218400.0 6398 333754
1281218400.0 6398 333754
1281218400.0 6398 333754
1281218400.0 6398 333754
1281218400.0 6398 333754
1281218400.0 6398 333754
1281218400.0 6398 333754
1281218400.0 6398 333754
1281218400.0 6398 333754
1281218400.0 6398 333754
1281218400.0 6398 333754
1281218400.0 6398 333754
1281218400.0 6398 333754
1280959200.0 4699 457504
1280959200.0 15366 0
1280959200.0 15366 0
1280959200.0 15366 0
1280959200.0 15366 0
1280959200.0 15366 0
1280959200.0 15366 0
1280959200.0 15366 0
1280959200.0 15366 0
1280959200.0 15366 0
1280959200.0 5415 1033244
1280959200.0 100184 0
1280959200.0 100184 0
1280959200.0 100184 0
1280959200.0 100184 0
1280959200.0 100184 0
1280959200.0 100184 0
1280959200.0 100184 0
1280959200.0 100184 0
1280959200.0 100184 0
1280959200.0 100184 0
1280959200.0 100184 0
1280959200.0 100184 0
1280959200.0 100184 0
1280959200.0 100184 0
1280959200.0 100184 0
1280959200.0 100184 0
1280959200.0 100184 0
1280959200.0 100184 0
1280959200.0 100184 0
1280959200.0 100184 0
1280959200.0 100184 0
1280959200.0 100184 0
1280959200.0 100184 0
1280959200.0 100184 0
1280959200.0 100184 0
1280959200.0 100184 0
1280959200.0 100184 0
1280959200.0 100184 0
1280959200.0 100184 0
1280959200.0 100184 0
1280959200.0 100184 0
1280959200.0 100184 0
1280959200.0 100184 0
1280959200.0 100184 0
1280959200.0 100184 0
1280959200.0 100184 0
1280959200.0 100184 0
1280959200.0 100184 0
1280959200.0 100184 0
1280959200.0 100184 0
1280959200.0 100184 0
1280959200.0 100184 0
1280959200.0 100184 0
1280959200.0 100184 0
1280959200.0 100184 0
1280959200.0 100184 0
1280959200.0 100184 0
1280959200.0 100184 0
1280959200.0 100184 0
1280959200.0 100184 0
1280959200.0 100184 0
1280959200.0 100184 0
1280959200.0 99900 0
1280959200.0 99900 0
1280959200.0 99900 0
1280959200.0 99900 0
1280959200.0 99900 0
1280959200.0 99900 0
1280959200.0 99900 0
1280959200.0 99900 0
1280959200.0 99900 0
1280959200.0 99900 0
1280959200.0 99900 0
1280959200.0 99900 0
1280959200.0 99900 0
1280959200.0 99900 0
1280959200.0 99900 0
1280959200.0 99900 0
1280959200.0 99900 0
1280959200.0 99900 0
1280959200.0 99900 0
1280959200.0 99900 0
1280959200.0 99900 0
1280959200.0 99900 0
1280959200.0 99900 0
1280959200.0 99900 0
1280959200.0 99900 0
1280959200.0 99900 0
1280959200.0 99900 0
1280959200.0 99900 0
1280959200.0 99900 0
1280959200.0 99900 0
1280959200.0 99900 0
1280959200.0 99900 0
1280959200.0 99900 0
1280959200.0 99900 0
1280959200.0 99900 0
1280959200.0 99900 0
1280959200.0 99900 0
1280959200.0 99900 0
1280959200.0 99900 0
1280959200.0 99900 0
1280959200.0 99900 0
1280959200.0 99900 0
1280959200.0 99900 0
1280959200.0 99900 0
1280959200.0 99900 0
1280959200.0 99900 0
1280959200.0 99900 0
1280959200.0 95454 0
1280959200.0 95454 0
1280959200.0 95454 0
1280959200.0 95454 0
1280959200.0 95454 0
1280959200.0 95454 0
1280959200.0 95454 0
1280959200.0 95454 0
1280959200.0 95454 0
1280959200.0 95454 0
1280959200.0 95454 0
1280959200.0 95454 0
1280959200.0 95454 0
1280959200.0 95454 0
1280959200.0 95454 0
1280959200.0 95454 0
1280959200.0 95454 0
1280959200.0 95454 0
1280959200.0 95454 0
1280959200.0 95454 0
1280959200.0 95454 0
1280959200.0 95454 0
1280959200.0 95454 0
1280959200.0 95454 0
1280959200.0 95454 0
1280959200.0 95454 0
1280959200.0 95454 0
1280959200.0 95454 0
1280959200.0 95454 0
1280959200.0 95454 0
1280959200.0 95454 0
1280959200.0 95454 0
1280959200.0 95454 0
1280959200.0 95454 0
1280959200.0 95454 0
1280959200.0 95454 0
1280959200.0 95454 0
1280959200.0 96598 0
1280959200.0 96598 0
1280959200.0 96598 0
1280959200.0 96598 0
1280959200.0 96598 0
1280959200.0 96598 0
1280959200.0 96598 0
1280959200.0 96598 0
1280959200.0 96598 0
1280959200.0 96598 0
1280959200.0 96598 0
1280959200.0 96598 0
1280959200.0 96598 0
1280959200.0 96598 0
1280959200.0 96598 0
1280959200.0 96598 0
1280959200.0 96598 0
1280959200.0 96598 0
1280959200.0 96598 0
1280959200.0 96598 0
1280959200.0 96598 0
1280959200.0 96598 0
1280959200.0 96598 0
1280959200.0 96598 0
1280959200.0 96598 0
1280959200.0 96598 0
1280959200.0 96598 0
1280959200.0 96598 0
1280959200.0 96598 0
1280959200.0 96598 0
1280959200.0 96598 0
1280959200.0 96598 0
1280872800.0 7684 1252387
1280872800.0 7684 1252387
1280872800.0 7684 1252387
1280872800.0 7684 1252387
1280872800.0 7684 1252387
1280872800.0 7684 1252387
1280872800.0 7684 1252387
1280872800.0 2554 308011
1280872800.0 2554 308011
1280872800.0 2554 308011
1280872800.0 2554 308011
1280872800.0 2554 308011
1280872800.0 2554 308011
1280872800.0 2554 308011
1280872800.0 2554 308011
1280872800.0 2554 308011
1280872800.0 2554 308011
1280872800.0 2554 308011
1280872800.0 2554 308011
1280872800.0 2554 308011
1280872800.0 2554 308011
1280872800.0 2554 308011
1280872800.0 2554 308011
1280872800.0 2554 308011
1280872800.0 2554 308011
1280613600.0 16 318000
1280613600.0 9291 2380486
1280613600.0 9291 2380486
1280613600.0 9291 2380486
1280613600.0 9291 2380486
1280613600.0 9291 2380486
1280613600.0 9291 2380486
1280613600.0 9291 2380486
1280613600.0 9291 2380486
1280613600.0 9291 2380486
1280613600.0 9291 2380486
1280613600.0 8416 510687
1280613600.0 8416 510687
1280613600.0 8416 510687
1280613600.0 8416 510687
1280613600.0 8416 510687
1280613600.0 8416 510687
1280613600.0 8416 510687
1280613600.0 8416 510687
1280613600.0 8416 510687
1280613600.0 8416 510687
1280613600.0 8416 510687
1280613600.0 3551 294566
1280527200.0 1457 0
1280354400.0 60977 0
1280354400.0 60977 0
1280354400.0 60977 0
1280354400.0 60977 0
1280354400.0 683 269888
1280354400.0 6200 420236
1280354400.0 6200 420236
1280354400.0 6200 420236
1280354400.0 6200 420236
1280354400.0 6200 420236
1280354400.0 6200 420236
1280354400.0 6200 420236
1280354400.0 6200 420236
1280354400.0 6200 420236
1280354400.0 6200 420236
1280354400.0 6200 420236
1280354400.0 6200 420236
1280354400.0 6200 420236
1280354400.0 6200 420236
1280354400.0 6200 420236
1280354400.0 6200 420236
1280354400.0 6200 420236
1280354400.0 1892 491238
1280354400.0 1892 491238
1280354400.0 1892 491238
1280268000.0 3290 542539
1280181600.0 3646 842348
1280181600.0 3646 842348
1280095200.0 3467 346110
1280095200.0 3467 346110
1280095200.0 3467 346110
1280095200.0 3467 346110
1280095200.0 3467 346110
1280095200.0 538 0
1280008800.0 1660 0
1280008800.0 1660 0
1280008800.0 1660 0
1280008800.0 1660 0
1280008800.0 1660 0
1279749600.0 12865 2557252
1279404000.0 9372 312768
1279404000.0 9372 312768
1279404000.0 9372 312768
1279404000.0 4187 276459
1279404000.0 4187 276459
1279404000.0 4187 276459
1279404000.0 4187 276459
1279404000.0 4187 276459
1279404000.0 4187 276459
1279404000.0 503 682386
1279317600.0 3717 529721
1279231200.0 38991 0
1279231200.0 38991 0
1279231200.0 38991 0
1279231200.0 38991 0
1279231200.0 38991 0
1279231200.0 38991 0
1279231200.0 38991 0
1279231200.0 38991 0
1279231200.0 38991 0
1279231200.0 38991 0
1278972000.0 470 510537
1278799200.0 972 507436
1278799200.0 31795 293677
1278799200.0 31795 293677
1278799200.0 1348 320438
1278799200.0 1348 320438
1278799200.0 2596 311459
1278799200.0 2596 311459
1278626400.0 2235 1705237
1278626400.0 2235 1705237
1278626400.0 2235 1705237
1278540000.0 1398 250507
1278453600.0 13074 610664
1278194400.0 4458 460945
1278194400.0 4458 460945
1278021600.0 2239 222285
1278021600.0 2239 222285
1277935200.0 5757 486
1277935200.0 758 517401
1277935200.0 4332 463301
1277935200.0 4332 463301
1277935200.0 4332 463301
1277935200.0 4332 463301
1277935200.0 4332 463301
1277935200.0 4332 463301
1277935200.0 4332 463301
1277935200.0 4332 463301
1277848800.0 1415 300000
1277848800.0 1415 300000
1277848800.0 1415 300000
1277848800.0 1415 300000
1277589600.0 3963 948658
1277589600.0 3963 948658
1277589600.0 3963 948658
1277589600.0 3963 948658
1277589600.0 3963 948658
1277589600.0 3963 948658
1277589600.0 3963 948658
1277589600.0 3963 948658
1277589600.0 3963 948658
1277589600.0 3963 948658
1277589600.0 3963 948658
1277589600.0 3963 948658
1277589600.0 3963 948658
1277589600.0 3963 948658
1277589600.0 3963 948658
1277589600.0 3963 948658
1277589600.0 3963 948658
1277589600.0 3963 948658
1277589600.0 3963 948658
1277589600.0 3963 948658
1277589600.0 3963 948658
1277589600.0 3963 948658
1277589600.0 3963 948658
1277589600.0 3963 948658
1277589600.0 3963 948658
1277589600.0 3963 948658
1277589600.0 94337 2426886
1277589600.0 94337 2426886
1277589600.0 94337 2426886
1277589600.0 94337 2426886
1277589600.0 94337 2426886
1277589600.0 94337 2426886
1277589600.0 94337 2426886
1277589600.0 94337 2426886
1277589600.0 94337 2426886
1277589600.0 94337 2426886
1277589600.0 94337 2426886
1277589600.0 94337 2426886
1277589600.0 94337 2426886
1277589600.0 94337 2426886
1277589600.0 94337 2426886
1277589600.0 94337 2426886
1277589600.0 94337 2426886
1277589600.0 94337 2426886
1277589600.0 94337 2426886
1277589600.0 94337 2426886
1277589600.0 94337 2426886
1277589600.0 94337 2426886
1277589600.0 94337 2426886
1277589600.0 94337 2426886
1277589600.0 94337 2426886
1277589600.0 94337 2426886
1277503200.0 961 309200
1277330400.0 9126 535076
1277330400.0 9126 535076
1277330400.0 9126 535076
1277330400.0 9126 535076
1277330400.0 9126 535076
1277330400.0 9126 535076
1277330400.0 9126 535076
1277330400.0 9126 535076
1277330400.0 9126 535076
1277330400.0 9126 535076
1277330400.0 9126 535076
1277330400.0 9126 535076
1277330400.0 9126 535076
1277330400.0 9126 535076
1277330400.0 9126 535076
1277330400.0 9126 535076
1277330400.0 9126 535076
1277330400.0 9126 535076
1277330400.0 9126 535076
1277330400.0 9126 535076
1277330400.0 9126 535076
1277330400.0 9126 535076
1277330400.0 9126 535076
1277330400.0 9126 535076
1277330400.0 9126 535076
1277330400.0 9126 535076
1277330400.0 9126 535076
1277330400.0 9126 535076
1277330400.0 9126 535076
1277330400.0 9126 535076
1277330400.0 9126 535076
1277330400.0 9126 535076
1277330400.0 9126 535076
1277330400.0 9126 535076
1277330400.0 9126 535076
1277330400.0 9126 535076
1277330400.0 9126 535076
1277330400.0 9126 535076
1277330400.0 9126 535076
1277330400.0 9126 535076
1277330400.0 24312 684457
1277157600.0 161 502722
1277157600.0 4100 304825
1277157600.0 4100 304825
1277157600.0 4100 304825
1277157600.0 4100 304825
1277157600.0 4100 304825
1277157600.0 4100 304825
1277157600.0 4100 304825
1276725600.0 16264 0
1276725600.0 16264 0
1276725600.0 16264 0
1276725600.0 16264 0
1276725600.0 16264 0
1276380000.0 5926 298782
1276380000.0 5926 298782
1276380000.0 5926 298782
1276380000.0 5926 298782
1276380000.0 5926 298782
1276380000.0 5926 298782
1276120800.0 7721 433510
1276120800.0 7721 433510
1276120800.0 7721 433510
1276120800.0 7721 433510
1276120800.0 7721 433510
1276120800.0 7721 433510
1276120800.0 7721 433510
1276120800.0 7360 0
1276120800.0 7360 0
1276120800.0 7360 0
1276120800.0 7360 0
1276120800.0 7360 0
1276120800.0 7360 0
1276120800.0 7360 0
1276120800.0 7360 0
1276120800.0 7360 0
1276120800.0 7360 0
1276120800.0 7360 0
1276120800.0 7360 0
1276034400.0 17871 2548976
1276034400.0 17871 2548976
1276034400.0 17871 2548976
1275948000.0 942 550000
1275861600.0 755 724067
1275861600.0 2917 374370
1275861600.0 2917 374370
1275861600.0 2917 374370
1275775200.0 3991 33
1275775200.0 3991 33
1275775200.0 3991 33
1275775200.0 3991 33
1275775200.0 3991 33
1275775200.0 3991 33
1275775200.0 3991 33
1275775200.0 3991 33
1275775200.0 3991 33
1275775200.0 3991 33
1275775200.0 3991 33
1275775200.0 3991 33
1275775200.0 3991 33
1275775200.0 3991 33
1275775200.0 3991 33
1275775200.0 17363 493909
1275775200.0 17363 493909
1275775200.0 17363 493909
1275775200.0 17363 493909
1275516000.0 10380 528745
1275516000.0 10380 528745
1275516000.0 10380 528745
1275516000.0 10380 528745
1275516000.0 10380 528745
1275516000.0 10380 528745
1275343200.0 3336 471747
1275343200.0 3336 471747
1275343200.0 3336 471747
1275343200.0 3336 471747
1275343200.0 575 113174
1275343200.0 245 265996
1275170400.0 6854 464328
1275170400.0 6854 464328
1275170400.0 6854 464328
1275170400.0 6854 464328
1275170400.0 6854 464328
1275170400.0 6854 464328
1275170400.0 6854 464328
1274047200.0 190 0
1273960800.0 5951 2543887
1273960800.0 5951 2543887
1273960800.0 5951 2543887
1273788000.0 1467 835136
1273788000.0 1467 835136
1273788000.0 1467 835136
1273788000.0 1467 835136
1273788000.0 1467 835136
1273788000.0 1467 835136
1273788000.0 1467 835136
1273788000.0 1467 835136
1273788000.0 1467 835136
1273788000.0 1467 835136
1273701600.0 4075 0
1273701600.0 4075 0
1273615200.0 26583 0
1273528800.0 681 289118
1273528800.0 681 289118
1273528800.0 681 289118
1273356000.0 22127 393217
1273356000.0 22127 393217
1273356000.0 22127 393217
1273356000.0 22127 393217
1273356000.0 3780 6607266
1273356000.0 3780 6607266
1273356000.0 25708 2716259
1273356000.0 25708 2716259
1273356000.0 25708 2716259
1273356000.0 25708 2716259
1273356000.0 25708 2716259
1273356000.0 25708 2716259
1273356000.0 25708 2716259
1273356000.0 25708 2716259
1273356000.0 25708 2716259
1273356000.0 25708 2716259
1273356000.0 25708 2716259
1273356000.0 25708 2716259
1273356000.0 25708 2716259
1273356000.0 25708 2716259
1273356000.0 25708 2716259
1273356000.0 25708 2716259
1273356000.0 25708 2716259
1273356000.0 25708 2716259
1273356000.0 25708 2716259
1273356000.0 25708 2716259
1273356000.0 25708 2716259
1273356000.0 25708 2716259
1273356000.0 25708 2716259
1273356000.0 25708 2716259
1273356000.0 25708 2716259
1273356000.0 25708 2716259
1273356000.0 25708 2716259
1273356000.0 25708 2716259
1273356000.0 25708 2716259
1273356000.0 24799 582886
1273356000.0 24799 582886
1273356000.0 24799 582886
1273356000.0 24799 582886
1273356000.0 24799 582886
1273356000.0 24799 582886
1273356000.0 24799 582886
1273356000.0 24799 582886
1273356000.0 24799 582886
1273356000.0 24799 582886
1273356000.0 24799 582886
1273356000.0 24799 582886
1273356000.0 24799 582886
1273096800.0 299 292175
1273096800.0 299 292175
1273010400.0 10693 620390
1273010400.0 23821 2478304
1273010400.0 23821 2478304
1273010400.0 23821 2478304
1273010400.0 23821 2478304
1273010400.0 23821 2478304
1273010400.0 23821 2478304
1273010400.0 23821 2478304
1273010400.0 23821 2478304
1273010400.0 23821 2478304
1273010400.0 23821 2478304
1273010400.0 23821 2478304
1273010400.0 23821 2478304
1273010400.0 23821 2478304
1273010400.0 23821 2478304
1273010400.0 23821 2478304
1273010400.0 23821 2478304
1272751200.0 1693 294663
1272751200.0 1693 294663
1272751200.0 1693 294663
1272751200.0 1693 294663
1272751200.0 8115 589945
1272751200.0 8115 589945
1272492000.0 6668 360811
1272492000.0 6668 360811
1272492000.0 6668 360811
1272492000.0 6668 360811
1272492000.0 6668 360811
1272232800.0 322 405281
1272232800.0 4769 0
1272232800.0 4769 0
1272232800.0 4769 0
1272232800.0 4769 0
1272146400.0 120516 0
1272146400.0 74035 0
1272146400.0 74035 0
1272146400.0 74035 0
1272146400.0 74035 0
1272146400.0 74035 0
1272146400.0 54731 0
1272146400.0 54731 0
1272146400.0 54731 0
1272146400.0 54731 0
1272146400.0 54731 0
1271973600.0 4501 593253
1271973600.0 4501 593253
1271973600.0 4501 593253
1271973600.0 84605 683509
1271887200.0 6370 1596878
1271887200.0 6370 1596878
1271800800.0 4021 520460
1271800800.0 4021 520460
1271800800.0 4021 520460
1271800800.0 4021 520460
1271800800.0 4021 520460
1271800800.0 4021 520460
1271800800.0 4021 520460
1271800800.0 4021 520460
1271800800.0 4021 520460
1271800800.0 4021 520460
1271455200.0 2992 0
1271455200.0 2992 0
1271455200.0 2992 0
1271455200.0 2992 0
1271455200.0 2992 0
1271455200.0 2992 0
1271455200.0 2992 0
1271455200.0 2992 0
1271455200.0 2992 0
1271455200.0 2992 0
1271455200.0 2992 0
1271368800.0 4175 0
1271282400.0 2216 74
1271282400.0 2216 74
1271282400.0 2216 74
1271282400.0 2216 74
1271282400.0 2216 74
1271282400.0 2216 74
1271282400.0 2216 74
1271282400.0 2216 74
1271282400.0 2216 74
1271282400.0 2216 74
1271282400.0 2216 74
1271282400.0 2216 74
1271282400.0 2216 74
1271282400.0 2216 74
1271282400.0 2216 74
1271282400.0 2216 74
1271282400.0 2216 74
1271282400.0 2216 74
1271282400.0 2216 74
1271282400.0 2216 74
1271282400.0 2216 74
1271282400.0 2216 74
1271282400.0 515 1212217
1271282400.0 515 1212217
1271282400.0 515 1212217
1271282400.0 515 1212217
1271282400.0 515 1212217
1271282400.0 515 1212217
1271282400.0 515 1212217
1271282400.0 515 1212217
1271282400.0 515 1212217
1271282400.0 515 1212217
1271109600.0 2000 516919
1271109600.0 2000 516919
1271023200.0 12374 0
1271023200.0 12374 0
1271023200.0 12374 0
1271023200.0 12374 0
1271023200.0 12374 0
1271023200.0 12374 0
1271023200.0 12374 0
1271023200.0 12374 0
1271023200.0 12374 0
1271023200.0 12374 0
1271023200.0 12374 0
1271023200.0 12374 0
1271023200.0 10023 632932
1271023200.0 10023 632932
1271023200.0 10023 632932
1271023200.0 10023 632932
1271023200.0 10023 632932
1271023200.0 10023 632932
1271023200.0 10023 632932
1271023200.0 10023 632932
1271023200.0 10023 632932
1271023200.0 10023 632932
1271023200.0 10023 632932
1270936800.0 23812 0
1270936800.0 23812 0
1270936800.0 23812 0
1270936800.0 23812 0
1270936800.0 23812 0
1270936800.0 67093 0
1270936800.0 67093 0
1270936800.0 67093 0
1270936800.0 67093 0
1270936800.0 67093 0
1270936800.0 67093 0
1270936800.0 67093 0
1270936800.0 67093 0
1270936800.0 67093 0
1270936800.0 67093 0
1270936800.0 67093 0
1270936800.0 67093 0
1270936800.0 67093 0
1270936800.0 67093 0
1270936800.0 67093 0
1270936800.0 67093 0
1270936800.0 67093 0
1270936800.0 67093 0
1270936800.0 67093 0
1270936800.0 67093 0
1270936800.0 67093 0
1270936800.0 67093 0
1270936800.0 67093 0
1270936800.0 67093 0
1270936800.0 67093 0
1270936800.0 67093 0
1270936800.0 67093 0
1270936800.0 67093 0
1270936800.0 7467 279621
1270936800.0 7467 279621
1270936800.0 7467 279621
1270936800.0 7467 279621
1270504800.0 27591 0
1270504800.0 27591 0
1270504800.0 6078 432096
1270332000.0 15295 831534
1270332000.0 15295 831534
1270332000.0 15295 831534
1270332000.0 15295 831534
1270332000.0 15295 831534
1270332000.0 15295 831534
1270159200.0 660 325947
1270159200.0 660 325947
1270072800.0 11536 559712
1270072800.0 11536 559712
1270072800.0 11536 559712
1270072800.0 11536 559712
1270072800.0 11536 559712
1270072800.0 11536 559712
1270072800.0 11536 559712
1270072800.0 11536 559712
1270072800.0 11536 559712
1270072800.0 11536 559712
1270072800.0 706 539391
1270072800.0 706 539391
1270072800.0 706 539391
1270072800.0 706 539391
1270072800.0 706 539391
1270072800.0 706 539391
1270072800.0 706 539391
1270072800.0 706 539391
1269900000.0 14052 1472580
1269900000.0 14052 1472580
1269900000.0 14052 1472580
1269900000.0 14052 1472580
1269900000.0 14052 1472580
1269900000.0 14052 1472580
1269900000.0 14052 1472580
1269900000.0 14052 1472580
1269900000.0 14052 1472580
1269730800.0 41199 304703
1269730800.0 41199 304703
1269730800.0 41199 304703
1269471600.0 19611 1966233
1269298800.0 4335 528252
1269212400.0 3928 0
1269212400.0 3928 0
1269212400.0 3928 0
1269212400.0 3928 0
1269212400.0 3928 0
1269212400.0 3928 0
1269212400.0 3928 0
1269212400.0 3928 0
1269212400.0 3928 0
1269212400.0 3928 0
1269212400.0 3928 0
1269212400.0 3928 0
1269212400.0 3928 0
1269212400.0 3928 0
1269212400.0 3928 0
1269212400.0 3928 0
1269212400.0 3928 0
1269212400.0 3928 0
1269212400.0 3928 0
1269212400.0 3928 0
1269212400.0 3928 0
1269212400.0 3928 0
1269212400.0 3928 0
1269212400.0 3928 0
1269212400.0 3928 0
1269212400.0 3928 0
1269212400.0 3928 0
1269212400.0 3928 0
1269212400.0 3928 0
1269212400.0 3928 0
1269212400.0 3928 0
1269212400.0 3928 0
1269212400.0 3928 0
1269212400.0 3928 0
1269212400.0 3928 0
1269212400.0 3928 0
1269126000.0 2619 358948
1268953200.0 1518 331918
1268866800.0 1431 542050
1268866800.0 1431 542050
1268866800.0 1431 542050
1268866800.0 3659 310613
1268866800.0 4295 459393
1268866800.0 6025 2287520
1268780400.0 1354 542944
1268780400.0 1354 542944
1268780400.0 1354 542944
1268780400.0 1354 542944
1268780400.0 1354 542944
1268780400.0 1354 542944
1268780400.0 1354 542944
1268607600.0 23608 0
1268607600.0 23608 0
1268521200.0 7967 1897764
1268521200.0 7967 1897764
1268521200.0 7967 1897764
1268521200.0 7967 1897764
1268521200.0 7967 1897764
1268521200.0 7967 1897764
1268521200.0 9484 266047
1268521200.0 9484 266047
1268521200.0 9484 266047
1268521200.0 9484 266047
1268521200.0 9484 266047
1268521200.0 9484 266047
1268521200.0 9484 266047
1268521200.0 9484 266047
1268521200.0 9484 266047
1268521200.0 9484 266047
1268521200.0 9484 266047
1268521200.0 9484 266047
1268521200.0 9484 266047
1268521200.0 9484 266047
1268521200.0 9484 266047
1268521200.0 9484 266047
1268521200.0 9484 266047
1268521200.0 9484 266047
1268521200.0 9484 266047
1268262000.0 4006 322498
1268002800.0 352 283437
1267916400.0 2155 550000
1267916400.0 2155 550000
1267916400.0 2155 550000
1267916400.0 2155 550000
1267916400.0 2155 550000
1267916400.0 2155 550000
1267916400.0 2155 550000
1267916400.0 2155 550000
1267916400.0 2155 550000
1267916400.0 2155 550000
1267916400.0 2155 550000
1267916400.0 2155 550000
1267916400.0 2155 550000
1267916400.0 2155 550000
1267484400.0 738 492900
1267484400.0 738 492900
1267484400.0 738 492900
1267484400.0 738 492900
1267484400.0 738 492900
1267484400.0 738 492900
1267484400.0 738 492900
1267484400.0 738 492900
1267484400.0 738 492900
1267484400.0 738 492900
1267484400.0 738 492900
1267484400.0 738 492900
1267484400.0 738 492900
1267484400.0 738 492900
1267484400.0 738 492900
1267484400.0 738 492900
1267484400.0 738 492900
1267484400.0 738 492900
1267484400.0 738 492900
1267484400.0 738 492900
1267484400.0 738 492900
1267484400.0 738 492900
1267484400.0 738 492900
1267484400.0 738 492900
1267484400.0 738 492900
1267484400.0 738 492900
1267484400.0 738 492900
1267484400.0 738 492900
1267484400.0 738 492900
1267484400.0 738 492900
1267484400.0 738 492900
1267484400.0 738 492900
1267484400.0 738 492900
1267484400.0 738 492900
1267484400.0 738 492900
1267484400.0 738 492900
1267484400.0 738 492900
1267484400.0 3829 948658
1267398000.0 1884 941298
1267398000.0 226 586681
1267398000.0 324 0
1267311600.0 15283 292387
1267311600.0 15283 292387
1267311600.0 15283 292387
1267311600.0 15283 292387
1267311600.0 15283 292387
1267311600.0 15283 292387
1267311600.0 15283 292387
1267311600.0 15283 292387
1267311600.0 15283 292387
1267311600.0 15283 292387
1267311600.0 15283 292387
1267311600.0 15283 292387
1267311600.0 15283 292387
1267311600.0 15283 292387
1267311600.0 15283 292387
1267311600.0 15283 292387
1267311600.0 15283 292387
1267311600.0 15283 292387
1267311600.0 15283 292387
1267311600.0 15283 292387
1267311600.0 15283 292387
1267311600.0 15283 292387
1267311600.0 15283 292387
1267311600.0 15283 292387
1267311600.0 15283 292387
1267311600.0 15283 292387
1267311600.0 15283 292387
1267311600.0 15283 292387
1267311600.0 15283 292387
1267311600.0 15283 292387
1267311600.0 15283 292387
1267311600.0 15283 292387
1267311600.0 15283 292387
1267311600.0 15283 292387
1267311600.0 15283 292387
1267311600.0 15283 292387
1267311600.0 15283 292387
1267311600.0 15283 292387
1267311600.0 15283 292387
1267311600.0 15283 292387
1267138800.0 19633 420885
1267138800.0 19633 420885
1267138800.0 19633 420885
1267138800.0 19633 420885
1267138800.0 19633 420885
1267138800.0 19633 420885
1267138800.0 19633 420885
1267138800.0 19633 420885
1267138800.0 19633 420885
1267138800.0 19633 420885
1267138800.0 19633 420885
1267138800.0 19633 420885
1267138800.0 19633 420885
1267138800.0 19633 420885
1267138800.0 19633 420885
1267138800.0 19633 420885
1267138800.0 19633 420885
1267138800.0 19633 420885
1267138800.0 19633 420885
1267138800.0 19633 420885
1267138800.0 19633 420885
1267138800.0 19633 420885
1267138800.0 19633 420885
1267138800.0 19633 420885
1267138800.0 19633 420885
1267138800.0 5752 300766
1267138800.0 5752 300766
1267138800.0 5752 300766
1267138800.0 5752 300766
1267138800.0 5752 300766
1267138800.0 5752 300766
1267138800.0 5752 300766
1267138800.0 5752 300766
1267138800.0 5752 300766
1267138800.0 5919 300766
1267138800.0 5919 300766
1267138800.0 5919 300766
1267138800.0 5919 300766
1267138800.0 5919 300766
1267138800.0 5919 300766
1267052400.0 93 681931
1266879600.0 16443 572888
1266879600.0 16443 572888
1266879600.0 16443 572888
1266793200.0 1005 721316
1266793200.0 1504 2543887
1266706800.0 4804 499578
1266706800.0 4804 499578
1266706800.0 4804 499578
1266706800.0 14179 0
1266706800.0 14179 0
1266706800.0 14179 0
1266706800.0 1286 565759
1266706800.0 1286 565759
1266534000.0 3276 516737
1266534000.0 3276 516737
1266534000.0 3276 516737
1266447600.0 9813 0
1266447600.0 9813 0
1266447600.0 9813 0
1266447600.0 9813 0
1266447600.0 9813 0
1266447600.0 5771 486091
1266447600.0 5771 486091
1266361200.0 1524 547971
1266361200.0 740 448293
1266361200.0 740 448293
1266361200.0 740 448293
1266361200.0 740 448293
1266361200.0 740 448293
1266361200.0 740 448293
1266361200.0 740 448293
1266361200.0 740 448293
1266361200.0 740 448293
1266361200.0 740 448293
1266361200.0 740 448293
1266361200.0 740 448293
1266361200.0 740 448293
1266361200.0 740 448293
1266361200.0 740 448293
1266361200.0 740 448293
1266361200.0 740 448293
1266361200.0 740 448293
1266361200.0 740 448293
1266102000.0 3024 500000
1266015600.0 1786 2073674
1265929200.0 14713 297343
1265929200.0 14713 297343
1265929200.0 5618 514221
1265929200.0 5618 514221
1265842800.0 1523 704409
1265842800.0 1523 704409
1265497200.0 9492 405649
1265151600.0 1054 563855
1265151600.0 1054 563855
1265151600.0 1054 563855
1265151600.0 1054 563855
1265151600.0 1054 563855
1265151600.0 1054 563855
1265151600.0 1054 563855
1265151600.0 1054 563855
1265151600.0 1054 563855
1265151600.0 1054 563855
1265151600.0 1054 563855
1265151600.0 1054 563855
1265151600.0 1054 563855
1265151600.0 1054 563855
1265151600.0 1054 563855
1265151600.0 1054 563855
1265151600.0 1054 563855
1265151600.0 1054 563855
1265151600.0 1054 563855
1265151600.0 1054 563855
1265151600.0 1054 563855
1265151600.0 1054 563855
1265151600.0 1054 563855
1265151600.0 1054 563855
1265151600.0 1054 563855
1265151600.0 1054 563855
1265151600.0 1054 563855
1265151600.0 1054 563855
1265151600.0 1054 563855
1265151600.0 1054 563855
1265151600.0 1054 563855
1265151600.0 1054 563855
1265151600.0 1054 563855
1265151600.0 1054 563855
1265151600.0 1054 563855
1265151600.0 1054 563855
1265151600.0 1054 563855
1265151600.0 1054 563855
1265151600.0 1054 563855
1265151600.0 1054 563855
1265151600.0 1054 563855
1265151600.0 1054 563855
1265151600.0 1054 563855
1265151600.0 1054 563855
1265151600.0 1054 563855
1265151600.0 1054 563855
1265151600.0 1054 563855
1265151600.0 1054 563855
1265151600.0 1054 563855
1265151600.0 1054 563855
1265151600.0 1054 563855
1265151600.0 1054 563855
1265151600.0 1054 563855
1265151600.0 1054 563855
1265151600.0 1054 563855
1265151600.0 1054 563855
1265151600.0 1054 563855
1265151600.0 1054 563855
1265151600.0 1054 563855
1265151600.0 1054 563855
1265151600.0 1054 563855
1265151600.0 1054 563855
1265065200.0 2656 671424
1265065200.0 2656 671424
1265065200.0 2656 671424
1265065200.0 2656 671424
1265065200.0 2656 671424
1265065200.0 2656 671424
1265065200.0 2656 671424
1265065200.0 2656 671424
1265065200.0 2656 671424
1264978800.0 3901 292443
1264978800.0 3901 292443
1264978800.0 3901 292443
1264719600.0 2073 433510
1264287600.0 7785 551766
1264287600.0 7785 551766
1264287600.0 7785 551766
1264114800.0 733 530992
1264114800.0 733 530992
1264114800.0 733 530992
1264114800.0 733 530992
1264114800.0 733 530992
1264114800.0 733 530992
1264114800.0 733 530992
1264114800.0 733 530992
1264114800.0 733 530992
1264114800.0 733 530992
1263942000.0 18098 488853
1263682800.0 76558 0
1263682800.0 76558 0
1263682800.0 76558 0
1263682800.0 76558 0
1263682800.0 76558 0
1263682800.0 76558 0
1263682800.0 76558 0
1263682800.0 76558 0
1263682800.0 76558 0
1263682800.0 76558 0
1263682800.0 76558 0
1263682800.0 76558 0
1263682800.0 76558 0
1263682800.0 76558 0
1263682800.0 76558 0
1263682800.0 76558 0
1263682800.0 76558 0
1263682800.0 76558 0
1263682800.0 76558 0
1263682800.0 76558 0
1263682800.0 76558 0
1263682800.0 76558 0
1263682800.0 76558 0
1263682800.0 76558 0
1263682800.0 76558 0
1263682800.0 76558 0
1263682800.0 76558 0
1263682800.0 76558 0
1263682800.0 76558 0
1263682800.0 76558 0
1263682800.0 76558 0
1263682800.0 76558 0
1263682800.0 76558 0
1263682800.0 76558 0
1263682800.0 15754 0
1263682800.0 30620 0
1263682800.0 30620 0
1263682800.0 30620 0
1263682800.0 30620 0
1263682800.0 30620 0
1263337200.0 3497 495715
1263337200.0 3497 495715
1263337200.0 3497 495715
1263337200.0 3497 495715
1263337200.0 3497 495715
1263337200.0 3497 495715
1263337200.0 347 83381
1263337200.0 347 83381
1263250800.0 623 550000
1263250800.0 623 550000
1263078000.0 11613 303309
1263078000.0 11613 303309
1263078000.0 11613 303309
1263078000.0 6349 299983
1263078000.0 6349 299983
1263078000.0 6349 299983
1263078000.0 6349 299983
1263078000.0 6349 299983
1263078000.0 6349 299983
1263078000.0 6349 299983
1263078000.0 12670 306060
1263078000.0 12670 306060
1263078000.0 12670 306060
1263078000.0 12670 306060
1263078000.0 12670 306060
1263078000.0 12670 306060
1263078000.0 12670 306060
1263078000.0 12670 306060
1263078000.0 12670 306060
1263078000.0 12670 306060
1263078000.0 12670 306060
1263078000.0 12670 306060
1263078000.0 12670 306060
1263078000.0 12670 306060
1263078000.0 12670 306060
1263078000.0 12670 306060
1263078000.0 12670 306060
1263078000.0 12670 306060
1263078000.0 28517 0
1263078000.0 28517 0
1263078000.0 28517 0
1263078000.0 28517 0
1263078000.0 28517 0
1263078000.0 28517 0
1263078000.0 28517 0
1263078000.0 28517 0
1263078000.0 28517 0
1263078000.0 7193 288662
1263078000.0 7193 288662
1263078000.0 7193 288662
1263078000.0 7193 288662
1263078000.0 7193 288662
1263078000.0 7193 288662
1263078000.0 7193 288662
1263078000.0 7193 288662
1263078000.0 7193 288662
1262905200.0 906 281533
1262905200.0 3996 311388
1262818800.0 53597 500510
1262818800.0 1362 500000
1262300400.0 68 104043
1262300400.0 68 104043
1262300400.0 177 311194
1262300400.0 177 311194
1262300400.0 177 311194
1262300400.0 177 311194
1262300400.0 177 311194
1262300400.0 177 311194
1262300400.0 177 311194
1262214000.0 9401 2217889
1262214000.0 3627 529721
1262214000.0 3627 529721
1262041200.0 1699 841663
1262041200.0 7385 2391203
1262041200.0 7385 2391203
1262041200.0 7385 2391203
1262041200.0 7385 2391203
1262041200.0 7385 2391203
1262041200.0 7385 2391203
1262041200.0 7385 2391203
1262041200.0 7385 2391203
1262041200.0 7385 2391203
1261868400.0 1809 517480
1261868400.0 1809 517480
1261868400.0 1809 517480
1261868400.0 1809 517480
1261868400.0 1809 517480
1261609200.0 2362 0
1261609200.0 2362 0
1261609200.0 2362 0
1261609200.0 2362 0
1261609200.0 2362 0
1261609200.0 2362 0
1261609200.0 2362 0
1261609200.0 2362 0
1261609200.0 2362 0
1261609200.0 2362 0
1261609200.0 2362 0
1261609200.0 2362 0
1261609200.0 2362 0
1261609200.0 2362 0
1261609200.0 2362 0
1261609200.0 2362 0
1261609200.0 2362 0
1261609200.0 2362 0
1261609200.0 2362 0
1261609200.0 2362 0
1261609200.0 2362 0
1261609200.0 2362 0
1261609200.0 2362 0
1261609200.0 2362 0
1261609200.0 2362 0
1261609200.0 2362 0
1261609200.0 2362 0
1261609200.0 2362 0
1261609200.0 2362 0
1261609200.0 2362 0
1261609200.0 2362 0
1261609200.0 2362 0
1261609200.0 2362 0
1261609200.0 2362 0
1261609200.0 2362 0
1261609200.0 2362 0
1261609200.0 2362 0
1261609200.0 2362 0
1261609200.0 2362 0
1261609200.0 2362 0
1261609200.0 2362 0
1261609200.0 2362 0
1261522800.0 6175 550000
1261263600.0 1717 521288
1261263600.0 1717 521288
1261263600.0 1717 521288
1261263600.0 1717 521288
1261263600.0 1717 521288
1261263600.0 1717 521288
1260918000.0 9209 491883
1260918000.0 9209 491883
1260918000.0 9209 491883
1260918000.0 9209 491883
1260918000.0 9209 491883
1260918000.0 9209 491883
1260658800.0 20890 2534500
1260658800.0 20890 2534500
1260658800.0 20890 2534500
1260658800.0 20890 2534500
1260658800.0 20890 2534500
1260658800.0 20890 2534500
1260658800.0 20890 2534500
1260658800.0 20890 2534500
1260658800.0 54276 0
1260658800.0 54276 0
1260658800.0 54276 0
1260658800.0 54276 0
1260658800.0 54276 0
1260658800.0 54276 0
1260658800.0 54276 0
1260658800.0 3494 435457
1260486000.0 3606 379319
1260054000.0 651 0
1260054000.0 16559 0
1260054000.0 16559 0
1259967600.0 8531 0
1259967600.0 8531 0
1259967600.0 8531 0
1259708400.0 13795 2585854
1259535600.0 3854 440734
1259103600.0 3701 375487
1258585200.0 618 548094
1258585200.0 618 548094
1258585200.0 618 548094
1258239600.0 1473 513923
1258239600.0 1473 513923
1258239600.0 1473 513923
1258239600.0 1473 513923
1258239600.0 1473 513923
1258239600.0 1473 513923
1258239600.0 1473 513923
1258239600.0 7778 0
1258239600.0 7778 0
1258239600.0 7778 0
1258239600.0 7778 0
1258239600.0 7778 0
1258239600.0 7778 0
1258239600.0 7778 0
1258239600.0 7778 0
1258239600.0 7778 0
1258239600.0 7778 0
1258239600.0 7778 0
1258239600.0 7778 0
1258239600.0 7778 0
1258239600.0 8571 500000
1258239600.0 8571 500000
1258239600.0 8571 500000
1258239600.0 8571 500000
1258239600.0 16686 435470
1258239600.0 16686 435470
1258239600.0 16686 435470
1258239600.0 16686 435470
1258239600.0 7934 463185
1258239600.0 7934 463185
1258239600.0 7934 463185
1258239600.0 7934 463185
1258239600.0 7934 463185
1258239600.0 7934 463185
1258239600.0 7934 463185
1258239600.0 7934 463185
1258239600.0 7934 463185
1258239600.0 7934 463185
1257807600.0 2069 358948
1257807600.0 2237 5205
1257807600.0 814 309200
1257462000.0 8842 334546
1257462000.0 8842 334546
1257462000.0 8842 334546
1257462000.0 8842 334546
1257462000.0 8842 334546
1257462000.0 8842 334546
1257462000.0 8842 334546
1257462000.0 8842 334546
1257462000.0 8842 334546
1257462000.0 8842 334546
1257462000.0 8842 334546
1257462000.0 8842 334546
1257462000.0 8842 334546
1257462000.0 8842 334546
1257462000.0 8842 334546
1257462000.0 1255 345646
1257375600.0 76 297342
1257375600.0 76 297342
1257375600.0 76 297342
1257375600.0 76 297342
1257289200.0 20985 0
1257289200.0 20985 0
1257289200.0 20985 0
1257289200.0 20985 0
1257289200.0 20985 0
1257289200.0 20985 0
1257289200.0 20985 0
1257289200.0 20985 0
1257289200.0 20985 0
1257289200.0 20985 0
1257289200.0 20985 0
1257289200.0 20985 0
1257289200.0 20985 0
1257289200.0 20985 0
1257289200.0 20985 0
1257030000.0 1096 474050
1256857200.0 1919 475322
1256770800.0 3307 342854
1256770800.0 3307 342854
1256770800.0 38818 2518578
1256598000.0 738 492000
1256598000.0 738 492000
1256598000.0 738 492000
1256598000.0 738 492000
1256598000.0 738 492000
1256598000.0 738 492000
1256598000.0 738 492000
1256598000.0 738 492000
1256598000.0 738 492000
1256598000.0 738 492000
1256598000.0 738 492000
1256598000.0 738 492000
1256598000.0 738 492000
1256598000.0 738 492000
1256598000.0 738 492000
1256598000.0 738 492000
1256598000.0 738 492000
1256248800.0 1265 600000
1256162400.0 6015 0
1256162400.0 6015 0
1256162400.0 6015 0
1256162400.0 6015 0
1256162400.0 6015 0
1256162400.0 6015 0
1256162400.0 3925 318237
1256162400.0 3925 318237
1256162400.0 3925 318237
1256162400.0 3925 318237
1256162400.0 3925 318237
1256162400.0 3925 318237
1256162400.0 3925 318237
1256162400.0 3925 318237
1256162400.0 3925 318237
1256162400.0 3925 318237
1256162400.0 3925 318237
1256162400.0 3925 318237
1256162400.0 3925 318237
1256162400.0 3925 318237
1256162400.0 3925 318237
1256162400.0 3925 318237
1256162400.0 3925 318237
1256162400.0 3925 318237
1256162400.0 3925 318237
1255903200.0 1491 430198
1255903200.0 1491 430198
1255903200.0 1491 430198
1255903200.0 1491 430198
1255903200.0 1491 430198
1255903200.0 1491 430198
1255903200.0 1491 430198
1255903200.0 293 288025
1255816800.0 10202 493955
1255816800.0 10202 493955
1255816800.0 10202 493955
1255816800.0 10202 493955
1255816800.0 10202 493955
1255816800.0 10202 493955
1255816800.0 10202 493955
1255816800.0 10202 493955
1255816800.0 10202 493955
1255816800.0 10202 493955
1255816800.0 10202 493955
1255816800.0 10202 493955
1255816800.0 10202 493955
1255816800.0 10202 493955
1255816800.0 10202 493955
1255816800.0 10202 493955
1255816800.0 10202 493955
1255816800.0 10202 493955
1255557600.0 21379 515922
1255557600.0 21379 515922
1255557600.0 21379 515922
1255557600.0 21379 515922
1255557600.0 21379 515922
1255212000.0 4818 427037
1255212000.0 4818 427037
1255212000.0 4818 427037
1255212000.0 4818 427037
1255212000.0 16001 0
1255212000.0 16001 0
1255212000.0 24167 0
1255212000.0 24167 0
1255212000.0 24167 0
1255212000.0 24167 0
1255212000.0 24167 0
1255212000.0 24167 0
1255212000.0 24167 0
1255212000.0 24167 0
1255212000.0 24167 0
1255212000.0 24167 0
1255212000.0 24167 0
1255212000.0 24167 0
1255212000.0 24167 0
1255212000.0 24167 0
1255212000.0 24167 0
1255212000.0 24167 0
1255212000.0 24167 0
1255212000.0 24167 0
1255212000.0 24167 0
1255212000.0 24167 0
1255212000.0 24167 0
1255212000.0 24167 0
1255212000.0 24167 0
1255212000.0 24167 0
1255212000.0 24167 0
1255212000.0 24167 0
1255212000.0 24167 0
1255212000.0 24167 0
1255212000.0 24167 0
1255212000.0 24167 0
1255212000.0 24167 0
1255212000.0 24167 0
1255212000.0 24167 0
1255212000.0 24167 0
1255212000.0 24167 0
1255212000.0 24167 0
1255212000.0 24167 0
1255212000.0 24167 0
1255212000.0 24167 0
1255212000.0 24167 0
1255212000.0 24167 0
1255212000.0 24167 0
1255212000.0 24167 0
1255212000.0 24167 0
1255212000.0 24167 0
1255212000.0 9316 11
1255212000.0 9316 11
1255212000.0 9316 11
1255212000.0 9316 11
1255212000.0 9316 11
1255212000.0 9316 11
1255212000.0 9316 11
1255212000.0 9316 11
1255212000.0 9316 11
1255212000.0 9316 11
1255212000.0 9316 11
1255212000.0 9316 11
1255212000.0 9316 11
1255212000.0 9316 11
1255212000.0 9316 11
1255212000.0 9316 11
1255212000.0 9316 11
1255212000.0 9316 11
1255212000.0 9316 11
1255212000.0 9316 11
1255212000.0 9316 11
1255212000.0 9316 11
1255212000.0 9316 11
1255212000.0 9316 11
1255212000.0 9316 11
1255212000.0 9316 11
1255212000.0 9316 11
1254952800.0 2584 365000
1254607200.0 19195 2543686
1254607200.0 19195 2543686
1254607200.0 19195 2543686
1254607200.0 19195 2543686
1254607200.0 19195 2543686
1254607200.0 19195 2543686
1254607200.0 19195 2543686
1254607200.0 19195 2543686
1254607200.0 19195 2543686
1254607200.0 19195 2543686
1254607200.0 19195 2543686
1254607200.0 19195 2543686
1254607200.0 19195 2543686
1254607200.0 19195 2543686
1254607200.0 19195 2543686
1254607200.0 19195 2543686
1254607200.0 19195 2543686
1254607200.0 19195 2543686
1254607200.0 19195 2543686
1254607200.0 19195 2543686
1254607200.0 19195 2543686
1254607200.0 19195 2543686
1254607200.0 19195 2543686
1254607200.0 19195 2543686
1254607200.0 19195 2543686
1254607200.0 19195 2543686
1254607200.0 19195 2543686
1254607200.0 19195 2543686
1254607200.0 19195 2543686
1254434400.0 4110 318237
1254434400.0 4110 318237
1254434400.0 4110 318237
1254434400.0 4110 318237
1254434400.0 4110 318237
1254175200.0 200 297086
1254175200.0 200 297086
1253829600.0 1510 411777
1253570400.0 1297 1861750
1253570400.0 1297 1861750
1253570400.0 1297 1861750
1253570400.0 1297 1861750
1253570400.0 1297 1861750
1253397600.0 38640 541129
1253397600.0 38640 541129
1253397600.0 38640 541129
1253397600.0 38640 541129
1253397600.0 38640 541129
1253397600.0 38640 541129
1253397600.0 38640 541129
1253397600.0 38640 541129
1253397600.0 38640 541129
1253397600.0 38640 541129
1253397600.0 38640 541129
1253397600.0 38640 541129
1253397600.0 38640 541129
1253397600.0 38640 541129
1253397600.0 38640 541129
1253397600.0 38640 541129
1253397600.0 38640 541129
1253397600.0 38640 541129
1253397600.0 38640 541129
1253397600.0 37350 310520
1253397600.0 37350 310520
1253397600.0 37350 310520
1253397600.0 37350 310520
1253397600.0 37350 310520
1253397600.0 37350 310520
1253397600.0 37350 310520
1253397600.0 37350 310520
1252965600.0 2134 291119
1252965600.0 2134 291119
1252965600.0 2134 291119
1252965600.0 2134 291119
1252965600.0 2134 291119
1252965600.0 2134 291119
1252965600.0 2134 291119
1252792800.0 555 311159
1252792800.0 172 621220
1252620000.0 699 550000
1252620000.0 699 550000
1252620000.0 699 550000
1252620000.0 699 550000
1252620000.0 699 550000
1252447200.0 547 549062
1252188000.0 11789 529205
1252188000.0 11789 529205
1252188000.0 11789 529205
1252188000.0 7360 537029
1252188000.0 7360 537029
1252188000.0 7360 537029
1252188000.0 12675 392365
1252188000.0 12675 392365
1252188000.0 12675 392365
1252188000.0 12675 392365
1252188000.0 12675 392365
1252188000.0 12675 392365
1252188000.0 11336 292768
1252188000.0 11336 292768
1252188000.0 11336 292768
1252188000.0 11336 292768
1252188000.0 11336 292768
1252188000.0 11336 292768
1252188000.0 11336 292768
1252188000.0 11336 292768
1252015200.0 1295 475971
1252015200.0 1295 475971
1252015200.0 1295 475971
1252015200.0 1295 475971
1252015200.0 1295 475971
1252015200.0 1295 475971
1252015200.0 1295 475971
1252015200.0 1295 475971
1252015200.0 1295 475971
1252015200.0 1295 475971
1252015200.0 1295 475971
1252015200.0 1295 475971
1252015200.0 1295 475971
1252015200.0 1295 475971
1252015200.0 1295 475971
1252015200.0 1295 475971
1252015200.0 1295 475971
1252015200.0 1295 475971
1252015200.0 1295 475971
1252015200.0 1295 475971
1252015200.0 1295 475971
1252015200.0 1295 475971
1252015200.0 1295 475971
1252015200.0 1295 475971
1252015200.0 1295 475971
1252015200.0 1295 475971
1252015200.0 1295 475971
1252015200.0 1295 475971
1252015200.0 1295 475971
1252015200.0 1295 475971
1252015200.0 1295 475971
1252015200.0 1295 475971
1252015200.0 1295 475971
1252015200.0 1295 475971
1252015200.0 1295 475971
1252015200.0 1295 475971
1252015200.0 1295 475971
1252015200.0 1295 475971
1252015200.0 1295 475971
1252015200.0 1295 475971
1252015200.0 1295 475971
1252015200.0 1295 475971
1252015200.0 1295 475971
1252015200.0 1295 475971
1252015200.0 1295 475971
1252015200.0 1295 475971
1252015200.0 1295 475971
1252015200.0 1295 475971
1252015200.0 1295 475971
1252015200.0 1295 475971
1252015200.0 1295 475971
1252015200.0 1295 475971
1252015200.0 1295 475971
1252015200.0 1295 475971
1252015200.0 1295 475971
1252015200.0 1295 475971
1252015200.0 1295 475971
1252015200.0 1295 475971
1252015200.0 1295 475971
1251928800.0 685 841000
1251928800.0 3915 390619
1251842400.0 2622 0
1251842400.0 2622 0
1251842400.0 2622 0
1251756000.0 1193 389251
1251756000.0 738 492900
1251756000.0 738 492900
1251756000.0 738 492900
1251756000.0 738 492900
1251756000.0 738 492900
1251756000.0 738 492900
1251756000.0 738 492900
1251756000.0 738 492900
1251756000.0 738 492900
1251756000.0 2649 486303
1251669600.0 1682 100864
1251410400.0 492 520767
1251410400.0 3355 379319
1251410400.0 3355 379319
1251237600.0 429 400230
1250546400.0 2181 359195
1250546400.0 2181 359195
1250373600.0 1137 565759
1250373600.0 1137 565759
1250373600.0 1137 565759
1250373600.0 1941 291473
1250373600.0 1941 291473
1250373600.0 1941 291473
1250373600.0 18275 307944
1250373600.0 18275 307944
1250373600.0 18275 307944
1250373600.0 18275 307944
1250373600.0 18275 307944
1250373600.0 18275 307944
1250373600.0 18275 307944
1250373600.0 18275 307944
1250373600.0 18275 307944
1250373600.0 18275 307944
1250373600.0 18275 307944
1250373600.0 18275 307944
1250373600.0 18275 307944
1250373600.0 18275 307944
1250114400.0 397 495172
1249596000.0 381 516645
1249596000.0 381 516645
1249596000.0 381 516645
1249596000.0 381 516645
1249596000.0 381 516645
1249596000.0 381 516645
1249596000.0 381 516645
1249596000.0 381 516645
1249596000.0 381 516645
1249596000.0 381 516645
1249596000.0 381 516645
1249596000.0 381 516645
1249596000.0 381 516645
1249596000.0 381 516645
1249596000.0 381 516645
1249596000.0 381 516645
1249596000.0 381 516645
1249596000.0 381 516645
1249596000.0 381 516645
1249596000.0 381 516645
1249596000.0 381 516645
1249423200.0 2275 480365
1249423200.0 2275 480365
1249423200.0 2275 480365
1249336800.0 12375 511919
1249336800.0 12375 511919
1249336800.0 12375 511919
1249336800.0 12375 511919
1249336800.0 12375 511919
1249336800.0 12375 511919
1249336800.0 12375 511919
1249250400.0 7474 544390
1249250400.0 6062 495858
1249250400.0 6062 495858
1249164000.0 4247 558542
1249164000.0 16421 2000000
1249164000.0 44331 556429
1249077600.0 778 338079
1249077600.0 778 338079
1249077600.0 778 338079
1249077600.0 778 338079
1249077600.0 106 428867
1249077600.0 2325 318327
1249077600.0 2325 318327
1249077600.0 2325 318327
1249077600.0 2325 318327
1249077600.0 2325 318327
1249077600.0 2325 318327
1249077600.0 2325 318327
1249077600.0 2325 318327
1249077600.0 2325 318327
1249077600.0 2325 318327
1249077600.0 2325 318327
1249077600.0 2325 318327
1249077600.0 2325 318327
1249077600.0 2325 318327
1249077600.0 2325 318327
1249077600.0 2325 318327
1249077600.0 2325 318327
1249077600.0 2325 318327
1249077600.0 2325 318327
1249077600.0 2325 318327
1249077600.0 2325 318327
1249077600.0 2325 318327
1249077600.0 2325 318327
1249077600.0 2325 318327
1249077600.0 2325 318327
1249077600.0 2325 318327
1249077600.0 2325 318327
1249077600.0 2325 318327
1249077600.0 2325 318327
1249077600.0 2325 318327
1249077600.0 2325 318327
1249077600.0 2325 318327
1249077600.0 2325 318327
1249077600.0 2325 318327
1248213600.0 857 331838
1248040800.0 3241 500000
1247781600.0 1017 808465
1247781600.0 1017 808465
1247436000.0 40518 0
1247436000.0 40518 0
1247436000.0 40518 0
1247436000.0 36137 303136
1247436000.0 36137 303136
1247090400.0 29527 2399142
1247090400.0 29527 2399142
1247004000.0 948 390619
1247004000.0 12612 0
1247004000.0 12612 0
1247004000.0 12612 0
1247004000.0 12612 0
1247004000.0 12612 0
1247004000.0 12612 0
1247004000.0 12612 0
1247004000.0 12612 0
1247004000.0 12612 0
1247004000.0 12612 0
1246744800.0 5456 317000
1246744800.0 5456 317000
1246744800.0 5456 317000
1246744800.0 5456 317000
1246744800.0 5456 317000
1246744800.0 4107 297108
1246744800.0 4107 297108
1246744800.0 5548 454576
1246744800.0 5548 454576
1246744800.0 5548 454576
1246744800.0 5548 454576
1246744800.0 5548 454576
1246744800.0 5548 454576
1246744800.0 5548 454576
1246744800.0 4684 326506
1246744800.0 4684 326506
1246744800.0 4684 326506
1246658400.0 1451 550000
1246658400.0 1451 550000
1246658400.0 1451 550000
1246658400.0 1451 550000
1246399200.0 17967 0
1246399200.0 17967 0
1246399200.0 17967 0
1246399200.0 17967 0
1246399200.0 17967 0
1246399200.0 10074 2228850
1246399200.0 10074 2228850
1246399200.0 10074 2228850
1246399200.0 10074 2228850
1246399200.0 10074 2228850
1246399200.0 20185 739995
1246399200.0 20185 739995
1246399200.0 20185 739995
1246399200.0 20185 739995
1246399200.0 21751 843798
1246399200.0 21751 843798
1246399200.0 31375 314868
1246399200.0 31375 314868
1246399200.0 31375 314868
1246399200.0 31375 314868
1246399200.0 31375 314868
1246399200.0 31375 314868
1246399200.0 31375 314868
1246399200.0 2020 524396
1246399200.0 2020 524396
1246399200.0 2020 524396
1246399200.0 2020 524396
1246399200.0 2020 524396
1246399200.0 2020 524396
1246140000.0 35540 303120
1245967200.0 38641 512349
1245967200.0 38641 512349
1245967200.0 38641 512349
1245967200.0 38641 512349
1245967200.0 38641 512349
1245967200.0 38641 512349
1245967200.0 38641 512349
1245967200.0 102064 2573738
1245967200.0 102064 2573738
1245967200.0 102064 2573738
1245967200.0 102064 2573738
1245794400.0 3972 457251
1245794400.0 3972 457251
1245794400.0 3972 457251
1245794400.0 3972 457251
1245794400.0 3972 457251
1245794400.0 3972 457251
1245794400.0 3972 457251
1245794400.0 3972 457251
1245794400.0 3972 457251
1245794400.0 3972 457251
1245794400.0 3972 457251
1245794400.0 3972 457251
1245794400.0 3972 457251
1244930400.0 5031 302098
1244930400.0 5031 302098
1244930400.0 5031 302098
1244930400.0 5031 302098
1244930400.0 5031 302098
1244930400.0 5031 302098
1244930400.0 5031 302098
1244930400.0 5031 302098
1244930400.0 9844 56
1244930400.0 9844 56
1244930400.0 9844 56
1244930400.0 9844 56
1244930400.0 9844 56
1244930400.0 9844 56
1244930400.0 9844 56
1244930400.0 9844 56
1244930400.0 9844 56
1244930400.0 9844 56
1244930400.0 9844 56
1244930400.0 9844 56
1244930400.0 9844 56
1244930400.0 9844 56
1244930400.0 9844 56
1244757600.0 1238 283437
1244498400.0 334 309158
1244412000.0 3266 535188
1244325600.0 6922 278502
1244325600.0 6922 278502
1244325600.0 6922 278502
1244325600.0 6922 278502
1244325600.0 6922 278502
1244239200.0 1421 306330
1244152800.0 28141 2493963
1244152800.0 28141 2493963
1244152800.0 28141 2493963
1244152800.0 28141 2493963
1244152800.0 28141 2493963
1244152800.0 28141 2493963
1244152800.0 28141 2493963
1244152800.0 28141 2493963
1244152800.0 28141 2493963
1244152800.0 28141 2493963
1244152800.0 28141 2493963
1243893600.0 3443 702044
1243720800.0 340 866399
1243720800.0 340 866399
1243720800.0 340 866399
1243720800.0 340 866399
1243720800.0 340 866399
1243720800.0 340 866399
1243720800.0 1435 611254
1243720800.0 2377 307666
1243720800.0 2377 307666
1243720800.0 2377 307666
1243720800.0 2377 307666
1243720800.0 2377 307666
1243720800.0 2377 307666
1243548000.0 420 533048
1243461600.0 172 314776
1243461600.0 172 314776
1243461600.0 172 314776
1243461600.0 172 314776
1243461600.0 172 314776
1243461600.0 2390 775311
1243116000.0 3463 402814
1243116000.0 3463 402814
1243116000.0 3463 402814
1242856800.0 961 309200
1242770400.0 2012 305724
1242770400.0 2012 305724
1242770400.0 2012 305724
1242770400.0 2012 305724
1242770400.0 2012 305724
1242770400.0 2012 305724
1242770400.0 2012 305724
1242684000.0 2171 96258
1242684000.0 2171 96258
1242597600.0 4079 288357
1242597600.0 4079 288357
1242597600.0 4079 288357
1242597600.0 4079 288357
1242597600.0 4079 288357
1242597600.0 4079 288357
1242597600.0 4079 288357
1242597600.0 4079 288357
1242597600.0 4079 288357
1242597600.0 4079 288357
1242597600.0 4079 288357
1242597600.0 4079 288357
1242597600.0 4079 288357
1242597600.0 4079 288357
1242597600.0 4079 288357
1242597600.0 4079 288357
1242511200.0 17438 317759
1242511200.0 17438 317759
1242511200.0 17438 317759
1242511200.0 17438 317759
1242511200.0 17438 317759
1242511200.0 17438 317759
1242511200.0 16373 390631
1242511200.0 17510 0
1242511200.0 17510 0
1242338400.0 1177 0
1242338400.0 2979 315418
1242338400.0 2979 315418
1242338400.0 2979 315418
1242338400.0 2979 315418
1242338400.0 2979 315418
1242338400.0 2979 315418
1242338400.0 2979 315418
1242338400.0 2979 315418
1242338400.0 2979 315418
1242338400.0 2979 315418
1242338400.0 2979 315418
1242338400.0 2979 315418
1242338400.0 2979 315418
1242338400.0 15297 304226
1242252000.0 322 500000
1241906400.0 16559 841622
1241906400.0 16559 841622
1241906400.0 16559 841622
1241906400.0 16559 841622
1241906400.0 16559 841622
1241906400.0 16559 841622
1241906400.0 16559 841622
1241906400.0 16559 841622
1241906400.0 16559 841622
1241906400.0 16559 841622
1241906400.0 16559 841622
1241906400.0 16559 841622
1241906400.0 16559 841622
1241906400.0 16559 841622
1241906400.0 16559 841622
1241906400.0 16559 841622
1241906400.0 16559 841622
1241906400.0 16559 841622
1241906400.0 16559 841622
1241906400.0 16559 841622
1241906400.0 16559 841622
1241906400.0 16559 841622
1241906400.0 16559 841622
1241906400.0 16559 841622
1241906400.0 16559 841622
1241906400.0 16559 841622
1241906400.0 16559 841622
1241906400.0 16559 841622
1241906400.0 16559 841622
1241906400.0 16559 841622
1241906400.0 16559 841622
1241906400.0 16559 841622
1241906400.0 16559 841622
1241906400.0 16559 841622
1241906400.0 16559 841622
1241906400.0 16559 841622
1241906400.0 16559 841622
1241906400.0 16559 841622
1241906400.0 23398 0
1241906400.0 23398 0
1241906400.0 23398 0
1241906400.0 23398 0
1241906400.0 34433 2533153
1241906400.0 34433 2533153
1241906400.0 34433 2533153
1241906400.0 34433 2533153
1241906400.0 34433 2533153
1241906400.0 34433 2533153
1241906400.0 34433 2533153
1241906400.0 34433 2533153
1241906400.0 34433 2533153
1241906400.0 34433 2533153
1241906400.0 34433 2533153
1241906400.0 34433 2533153
1241906400.0 34433 2533153
1241906400.0 34433 2533153
1241906400.0 34433 2533153
1241906400.0 34433 2533153
1241906400.0 34433 2533153
1241906400.0 34433 2533153
1241906400.0 113236 2497993
1241906400.0 113236 2497993
1241906400.0 113236 2497993
1241906400.0 113236 2497993
1241906400.0 113236 2497993
1241906400.0 113236 2497993
1241906400.0 113236 2497993
1241906400.0 113236 2497993
1241906400.0 113236 2497993
1241820000.0 961 309200
1241647200.0 22971 518230
1241647200.0 1666 91713
1241560800.0 4300 362129
1241560800.0 4300 362129
1241560800.0 4300 362129
1241474400.0 18190 2366197
1241474400.0 18190 2366197
1241474400.0 18190 2366197
1241474400.0 18190 2366197
1241474400.0 18190 2366197
1241474400.0 18190 2366197
1241474400.0 18190 2366197
1241474400.0 18190 2366197
1241474400.0 18190 2366197
1241474400.0 18190 2366197
1241474400.0 18190 2366197
1241474400.0 18190 2366197
1241474400.0 18190 2366197
1241388000.0 9264 2555103
1241388000.0 9264 2555103
1241388000.0 9264 2555103
1241388000.0 9264 2555103
1241388000.0 9264 2555103
1241388000.0 9264 2555103
1241388000.0 9264 2555103
1241388000.0 9264 2555103
1241301600.0 2440 462866
1241301600.0 2161 549596
1240956000.0 12999 482625
1240956000.0 12999 482625
1240956000.0 12999 482625
1240956000.0 12999 482625
1240956000.0 12999 482625
1240956000.0 12999 482625
1240956000.0 12999 482625
1240869600.0 10796 474019
1240696800.0 8842 2156535
1240696800.0 8842 2156535
1240696800.0 8842 2156535
1240696800.0 8842 2156535
1240696800.0 8842 2156535
1240696800.0 8842 2156535
1240696800.0 8842 2156535
1240696800.0 8842 2156535
1240696800.0 8842 2156535
1240696800.0 8842 2156535
1240696800.0 8842 2156535
1240696800.0 8842 2156535
1240696800.0 8842 2156535
1239746400.0 19602 2194468
1239660000.0 316 469218
1239314400.0 1810 368274
1239141600.0 1625 314075
1238968800.0 6594 342303
1238968800.0 5274 499544
1238882400.0 5981 520000
1238709600.0 12611 229216
1238709600.0 12611 229216
1238709600.0 12611 229216
1238709600.0 12611 229216
1238709600.0 12611 229216
1238709600.0 12611 229216
1238709600.0 12611 229216
1238709600.0 12611 229216
1238709600.0 12611 229216
1238709600.0 12611 229216
1238709600.0 12611 229216
1238709600.0 12611 229216
1238709600.0 12611 229216
1238709600.0 12611 229216
1238709600.0 12611 229216
1238709600.0 12611 229216
1238709600.0 12611 229216
1238709600.0 12611 229216
1238709600.0 12611 229216
1238709600.0 12611 229216
1238623200.0 2287 528173
1238623200.0 2287 528173
1238623200.0 2287 528173
1238623200.0 2287 528173
1238623200.0 2287 528173
1238623200.0 2287 528173
1238623200.0 2287 528173
1238623200.0 2287 528173
1238623200.0 2287 528173
1238623200.0 2287 528173
1238536800.0 17686 337343
1238536800.0 17686 337343
1238536800.0 17686 337343
1238536800.0 17686 337343
1238536800.0 17686 337343
1238536800.0 17686 337343
1238536800.0 22096 2661766
1238536800.0 22096 2661766
1238536800.0 22096 2661766
1238536800.0 22096 2661766
1238536800.0 13974 336469
1238536800.0 13974 336469
1238536800.0 4221 362129
1238536800.0 5009 291998
1238281200.0 18282 528173
1238281200.0 18282 528173
1238281200.0 18282 528173
1238281200.0 18282 528173
1238281200.0 18282 528173
1238281200.0 18282 528173
1237676400.0 15854 2543686
1237676400.0 15854 2543686
1237676400.0 15854 2543686
1237676400.0 15854 2543686
1237676400.0 15854 2543686
1237676400.0 15854 2543686
1237676400.0 15854 2543686
1237676400.0 15854 2543686
1237676400.0 15854 2543686
1237676400.0 15854 2543686
1237676400.0 15854 2543686
1237676400.0 15854 2543686
1237676400.0 15854 2543686
1237676400.0 15842 0
1237676400.0 15842 0
1237676400.0 15842 0
1237676400.0 15842 0
1237676400.0 15842 0
1237676400.0 15842 0
1237676400.0 15842 0
1237676400.0 15842 0
1237676400.0 15842 0
1237676400.0 15842 0
1237676400.0 15842 0
1237676400.0 15842 0
1237503600.0 2812 395912
1237503600.0 3701 493609
1237503600.0 3701 493609
1237503600.0 1053 325997
1237503600.0 1053 325997
1237503600.0 1053 325997
1237503600.0 1053 325997
1237503600.0 7691 2540223
1237330800.0 2934 0
1237330800.0 2934 0
1237330800.0 2934 0
1237330800.0 2934 0
1237330800.0 2934 0
1237071600.0 3323 62775
1236985200.0 849 97248
1236898800.0 3003 379319
1236639600.0 3237 291872
1236466800.0 1200 521176
1236466800.0 1200 521176
1236121200.0 6415 379319
1236121200.0 7229 427037
1235948400.0 804 88671
1235689200.0 7228 518000
1235689200.0 7228 518000
1235689200.0 7228 518000
1235689200.0 7228 518000
1235689200.0 7228 518000
1235689200.0 7228 518000
1235689200.0 7228 518000
1235689200.0 7228 518000
1235689200.0 7228 518000
1235689200.0 7228 518000
1235689200.0 7228 518000
1235689200.0 7228 518000
1235689200.0 7228 518000
1235689200.0 7228 518000
1235689200.0 7228 518000
1235689200.0 7228 518000
1235689200.0 7228 518000
1235689200.0 7228 518000
1235689200.0 7228 518000
1235689200.0 7228 518000
1235689200.0 7228 518000
1235689200.0 1705 359193
1235516400.0 1600 100198
1235516400.0 9488 379319
1235516400.0 9488 379319
1234911600.0 1719 555000
1234652400.0 1262 338049
1234652400.0 1262 338049
1234652400.0 1262 338049
1234652400.0 1262 338049
1234652400.0 1262 338049
1234652400.0 1262 338049
1234652400.0 1262 338049
1234652400.0 3130 607728
1234393200.0 7365 361352
1234047600.0 24828 567119
1234047600.0 24828 567119
1234047600.0 17330 312179
1234047600.0 17330 312179
1234047600.0 17330 312179
1234047600.0 17330 312179
1234047600.0 17330 312179
1234047600.0 17330 312179
1234047600.0 17330 312179
1234047600.0 19492 0
1234047600.0 19492 0
1234047600.0 19492 0
1234047600.0 19492 0
1234047600.0 19492 0
1234047600.0 19492 0
1234047600.0 19492 0
1234047600.0 19492 0
1234047600.0 19492 0
1234047600.0 14398 500000
1234047600.0 14398 500000
1233874800.0 37388 304083
1233874800.0 37388 304083
1233874800.0 2906 408775
1233874800.0 2906 408775
1233874800.0 2906 408775
1233874800.0 2906 408775
1233874800.0 2906 408775
1233874800.0 2906 408775
1233874800.0 2906 408775
1233874800.0 2906 408775
1233874800.0 2906 408775
1233874800.0 2906 408775
1233874800.0 2906 408775
1233874800.0 2906 408775
1233874800.0 2906 408775
1233874800.0 2906 408775
1233874800.0 2906 408775
1233874800.0 2906 408775
1233874800.0 2906 408775
1233874800.0 2906 408775
1233874800.0 2906 408775
1233874800.0 2906 408775
1233874800.0 2906 408775
1233874800.0 2906 408775
1233874800.0 2906 408775
1233874800.0 2906 408775
1233874800.0 2906 408775
1233874800.0 2906 408775
1233874800.0 2906 408775
1233874800.0 2906 408775
1233874800.0 2906 408775
1233874800.0 2906 408775
1233874800.0 2906 408775
1233874800.0 2906 408775
1233874800.0 2906 408775
1233874800.0 14455 312565
1233788400.0 700 293836
1233788400.0 700 293836
1233702000.0 6484 545066
1233615600.0 8874 379319
1233442800.0 112 374975
1233442800.0 112 374975
1233442800.0 112 374975
1233442800.0 347 312978
1233442800.0 347 312978
1233442800.0 347 312978
1233442800.0 898 316730
1233442800.0 898 316730
1233442800.0 898 316730
1233442800.0 898 316730
1233442800.0 898 316730
1233442800.0 898 316730
1233442800.0 898 316730
1233442800.0 898 316730
1233442800.0 898 316730
1233442800.0 898 316730
1233442800.0 898 316730
1233442800.0 898 316730
1233442800.0 898 316730
1233442800.0 18425 318237
1233442800.0 14830 305624
1233442800.0 898 316730
1233442800.0 898 316730
1233442800.0 898 316730
1233442800.0 898 316730
1233442800.0 898 316730
1233442800.0 898 316730
1233442800.0 898 316730
1233442800.0 898 316730
1233442800.0 898 316730
1233442800.0 898 316730
1233442800.0 898 316730
1233442800.0 898 316730
1233442800.0 898 316730
1233442800.0 898 316730
1233442800.0 898 316730
1233442800.0 898 316730
1233442800.0 898 316730
1233270000.0 3875 315807
1233183600.0 2751 500451
1233183600.0 2751 500451
1233097200.0 487 476796
1233097200.0 487 476796
1233097200.0 487 476796
1233097200.0 487 476796
1233097200.0 487 476796
1233097200.0 487 476796
1233097200.0 487 476796
1233097200.0 487 476796
1233097200.0 487 476796
1233097200.0 487 476796
1233097200.0 487 476796
1233097200.0 487 476796
1232838000.0 10089 0
1232838000.0 10089 0
1232838000.0 10089 0
1232838000.0 10089 0
1232838000.0 10089 0
1232838000.0 10089 0
1232838000.0 10089 0
1232838000.0 10089 0
1232838000.0 13061 494902
1232838000.0 13061 494902
1232838000.0 13061 494902
1232665200.0 400 253903
1232665200.0 400 253903
1232665200.0 400 253903
1232665200.0 400 253903
1232665200.0 400 253903
1232665200.0 400 253903
1232665200.0 400 253903
1232665200.0 400 253903
1232665200.0 400 253903
1232665200.0 400 253903
1232665200.0 400 253903
1232665200.0 400 253903
1232665200.0 400 253903
1232665200.0 400 253903
1232665200.0 400 253903
1232665200.0 400 253903
1232665200.0 400 253903
1232578800.0 1986 398625
1232578800.0 1986 398625
1232233200.0 14186 308846
1232233200.0 14186 308846
1232233200.0 14186 308846
1232233200.0 14186 308846
1232233200.0 14186 308846
1232060400.0 1210 495343
1231628400.0 2756 313504
1231455600.0 1940 223922
1231455600.0 1940 223922
1231282800.0 970 550000
1231282800.0 1054 290327
1231023600.0 3525 280748
1231023600.0 3525 280748
1231023600.0 3525 280748
1231023600.0 3525 280748
1231023600.0 3525 280748
1231023600.0 3525 280748
1231023600.0 3525 280748
1231023600.0 3525 280748
1231023600.0 3525 280748
1231023600.0 3525 280748
1231023600.0 3525 280748
1231023600.0 3525 280748
1230937200.0 988 0
1230937200.0 988 0
1230937200.0 988 0
1230764400.0 2501 88862
1230764400.0 1713 291119
1230764400.0 1713 291119
1230764400.0 1713 291119
1230764400.0 13622 0
1230678000.0 2034 51757
1230505200.0 6583 79447
1230073200.0 8617 335152
1230073200.0 8617 335152
1230073200.0 8617 335152
1229986800.0 3141 494678
1229641200.0 14618 337343
1229641200.0 14618 337343
1229641200.0 14618 337343
1229641200.0 14618 337343
1229468400.0 459 315887
1229468400.0 459 315887
1229468400.0 459 315887
1229468400.0 459 315887
1229468400.0 459 315887
1229468400.0 459 315887
1229468400.0 459 315887
1229468400.0 459 315887
1229468400.0 459 315887
1229468400.0 411 100846
1229468400.0 411 100846
1229468400.0 459 315887
1229468400.0 459 315887
1229468400.0 459 315887
1229468400.0 459 315887
1229468400.0 459 315887
1229468400.0 459 315887
1229468400.0 459 315887
1229468400.0 459 315887
1229468400.0 459 315887
1229468400.0 411 100846
1229468400.0 459 315887
1229468400.0 459 315887
1229468400.0 459 315887
1229468400.0 459 315887
1229468400.0 459 315887
1229468400.0 459 315887
1229468400.0 809 381934
1229209200.0 8510 305051
1229209200.0 8510 305051
1229209200.0 8510 305051
1229209200.0 8510 305051
1229209200.0 8510 305051
1229209200.0 8510 305051
1229209200.0 8510 305051
1229209200.0 8510 305051
1229209200.0 8510 305051
1229209200.0 8510 305051
1229209200.0 8510 305051
1229209200.0 8510 305051
1229209200.0 8510 305051
1229209200.0 8510 305051
1229209200.0 8510 305051
1229209200.0 80969 305846
1229209200.0 80969 305846
1229209200.0 80969 305846
1229209200.0 80969 305846
1229209200.0 80969 305846
1229209200.0 80969 305846
1229209200.0 80969 305846
1229209200.0 80969 305846
1229209200.0 80969 305846
1229209200.0 80969 305846
1229209200.0 80969 305846
1229209200.0 80969 305846
1229209200.0 80969 305846
1229209200.0 80969 305846
1229209200.0 80969 305846
1229209200.0 80969 305846
1229209200.0 80969 305846
1229209200.0 80969 305846
1229209200.0 80969 305846
1229209200.0 80969 305846
1229209200.0 80969 305846
1229209200.0 80969 305846
1229209200.0 80969 305846
1229209200.0 80969 305846
1229209200.0 80969 305846
1229209200.0 80969 305846
1229209200.0 80969 305846
1229209200.0 80969 305846
1229209200.0 80969 305846
1229209200.0 80969 305846
1229209200.0 80969 305846
1229209200.0 59092 2399588
1229209200.0 59092 2399588
1229209200.0 59092 2399588
1229209200.0 59092 2399588
1229209200.0 59092 2399588
1229209200.0 59092 2399588
1229209200.0 59092 2399588
1229209200.0 59092 2399588
1229209200.0 59092 2399588
1229209200.0 59092 2399588
1229209200.0 59092 2399588
1228950000.0 3200 288908
1228950000.0 3200 288908
1228777200.0 11972 435291
1228604400.0 22562 600000
1228604400.0 22562 600000
1228604400.0 22562 600000
1228604400.0 22562 600000
1228604400.0 22562 600000
1228604400.0 22562 600000
1228604400.0 22562 600000
1228604400.0 22562 600000
1228604400.0 22562 600000
1228604400.0 22562 600000
1228604400.0 22562 600000
1228604400.0 22562 600000
1228604400.0 22562 600000
1228604400.0 22562 600000
1228604400.0 22562 600000
1228604400.0 21412 600000
1228604400.0 21412 600000
1228604400.0 21412 600000
1228604400.0 21412 600000
1228604400.0 21412 600000
1228604400.0 21412 600000
1228604400.0 21412 600000
1228604400.0 21412 600000
1228604400.0 21412 600000
1228604400.0 21412 600000
1228604400.0 17797 600000
1228604400.0 17797 600000
1228604400.0 17797 600000
1228604400.0 17797 600000
1228604400.0 17797 600000
1228604400.0 17797 600000
1228604400.0 17797 600000
1228604400.0 17797 600000
1228604400.0 17797 600000
1228604400.0 17797 600000
1228604400.0 17797 600000
1228604400.0 17797 600000
1228604400.0 17815 600000
1228604400.0 17815 600000
1228604400.0 17815 600000
1228604400.0 17815 600000
1228604400.0 17815 600000
1228604400.0 17815 600000
1228604400.0 17815 600000
1228604400.0 17815 600000
1228604400.0 15464 308846
1228604400.0 20623 2600000
1228604400.0 20623 2600000
1228604400.0 20623 2600000
1228604400.0 20623 2600000
1228604400.0 20623 2600000
1228604400.0 20623 2600000
1228604400.0 20623 2600000
1228604400.0 20623 2600000
1228604400.0 20623 2600000
1228604400.0 20623 2600000
1228604400.0 20623 2600000
1228604400.0 20623 2600000
1228604400.0 20623 2600000
1228604400.0 20623 2600000
1228604400.0 20623 2600000
1228604400.0 20623 2600000
1228604400.0 20623 2600000
1228604400.0 20623 2600000
1228604400.0 20623 2600000
1228604400.0 20623 2600000
1228604400.0 20623 2600000
1228604400.0 20623 2600000
1228604400.0 20623 2600000
1228604400.0 20623 2600000
1228604400.0 20623 2600000
1228604400.0 20623 2600000
1228604400.0 20623 2600000
1228604400.0 20623 2600000
1228604400.0 20623 2600000
1228604400.0 20623 2600000
1228604400.0 20623 2600000
1228604400.0 20623 2600000
1228604400.0 20623 2600000
1228604400.0 20623 2600000
1228604400.0 20623 2600000
1228604400.0 20623 2600000
1228604400.0 4763 329091
1228604400.0 4763 329091
1228604400.0 4763 329091
1228604400.0 4763 329091
1228604400.0 4763 329091
1228604400.0 4763 329091
1228604400.0 4763 329091
1228604400.0 4763 329091
1228604400.0 4763 329091
1228604400.0 4763 329091
1228604400.0 4763 329091
1228604400.0 4763 329091
1228604400.0 4763 329091
1228604400.0 4763 329091
1228604400.0 4763 329091
1228604400.0 4763 329091
1228604400.0 4763 329091
1228604400.0 4763 329091
1228604400.0 4763 329091
1228604400.0 4763 329091
1228604400.0 4763 329091
1228604400.0 4763 329091
1228604400.0 4763 329091
1228431600.0 909 429981
1228431600.0 909 429981
1228431600.0 909 429981
1228431600.0 909 429981
1228431600.0 909 429981
1228431600.0 909 429981
1228431600.0 909 429981
1228431600.0 909 429981
1228431600.0 909 429981
1228431600.0 909 429981
1228431600.0 909 429981
1228431600.0 909 429981
1228431600.0 909 429981
1228431600.0 909 429981
1228431600.0 909 429981
1228431600.0 909 429981
1228431600.0 909 429981
1228431600.0 909 429981
1228431600.0 909 429981
1228431600.0 930 429981
1228431600.0 930 429981
1228431600.0 930 429981
1228431600.0 930 429981
1228431600.0 930 429981
1228431600.0 930 429981
1228431600.0 930 429981
1228431600.0 930 429981
1228431600.0 930 429981
1228431600.0 930 429981
1228431600.0 930 429981
1228431600.0 909 429981
1228431600.0 909 429981
1228431600.0 909 429981
1228431600.0 909 429981
1228431600.0 909 429981
1228431600.0 909 429981
1228431600.0 909 429981
1228431600.0 909 429981
1228431600.0 909 429981
1228431600.0 909 429981
1228431600.0 909 429981
1228431600.0 909 429981
1228431600.0 909 429981
1228431600.0 909 429981
1228431600.0 909 429981
1228431600.0 909 429981
1228431600.0 909 429981
1228431600.0 909 429981
1228431600.0 909 429981
1228431600.0 909 429981
1228431600.0 909 429981
1228431600.0 909 429981
1228431600.0 909 429981
1228431600.0 909 429981
1228431600.0 909 429981
1228431600.0 909 429981
1228431600.0 909 429981
1228431600.0 909 429981
1228431600.0 909 429981
1228258800.0 9103 393453
1228258800.0 9103 393453
1228258800.0 9103 393453
1228258800.0 9103 393453
1228258800.0 9103 393453
1228258800.0 9103 393453
1228258800.0 9103 393453
1228258800.0 9103 393453
1228086000.0 1692 506627
1228086000.0 35812 2557249
1228086000.0 35812 2557249
1228086000.0 35812 2557249
1227826800.0 284 187454
1227826800.0 284 187454
1227826800.0 284 187454
1227826800.0 284 187454
1227826800.0 284 187454
1227826800.0 284 187454
1227826800.0 284 187454
1227826800.0 284 187454
1227826800.0 284 187454
1227826800.0 284 187454
1227826800.0 284 187454
1227826800.0 284 187454
1227826800.0 284 187454
1227826800.0 284 187454
1227826800.0 284 187454
1227826800.0 284 187454
1227481200.0 3972 362129
1227481200.0 3972 362129
1227481200.0 3972 362129
1227481200.0 3972 362129
1227481200.0 3972 362129
1227394800.0 2953 281533
1227135600.0 138 302783
1227135600.0 138 302783
1227135600.0 138 302783
1227135600.0 138 302783
1227135600.0 138 302783
1227135600.0 138 302783
1226790000.0 9792 548586
1226790000.0 9792 548586
1226790000.0 9792 548586
1226790000.0 9792 548586
1226617200.0 1674 551642
1226617200.0 1674 551642
1226617200.0 1674 551642
1226617200.0 1674 551642
1226617200.0 1861 551642
1226617200.0 1861 551642
1226617200.0 1861 551642
1226617200.0 1861 551642
1226617200.0 1861 551642
1226617200.0 1861 551642
1226617200.0 1861 551642
1226617200.0 1861 551642
1226617200.0 1861 551642
1226617200.0 1861 551642
1226617200.0 1861 551642
1226617200.0 1861 551642
1226617200.0 1861 551642
1226617200.0 1861 551642
1226617200.0 1861 551642
1226617200.0 1861 551642
1226617200.0 1861 551642
1226617200.0 1861 551642
1226617200.0 1677 551642
1226617200.0 1677 551642
1226617200.0 1677 551642
1226617200.0 1677 551642
1226617200.0 1677 551642
1226617200.0 1677 551642
1226617200.0 1677 551642
1226617200.0 1677 551642
1226617200.0 1677 551642
1226617200.0 1677 551642
1226617200.0 1677 551642
1226617200.0 1636 551642
1226617200.0 1636 551642
1226617200.0 1636 551642
1226617200.0 1636 551642
1226617200.0 1636 551642
1226185200.0 5564 250000
1226185200.0 7856 289271
1226185200.0 7856 289271
1226185200.0 7856 289271
1226185200.0 7856 289271
1226185200.0 4139 60000
1225926000.0 1724 328189
1225839600.0 1890 287522
1225666800.0 909 438784
1225580400.0 16235 335565
1225580400.0 16235 335565
1225580400.0 16235 335565
1225580400.0 16235 335565
1225580400.0 16235 335565
1225580400.0 16235 335565
1225580400.0 16235 335565
1225580400.0 16235 335565
1225580400.0 16235 335565
1225580400.0 16235 335565
1225580400.0 16235 335565
1225580400.0 16235 335565
1225580400.0 16235 335565
1225580400.0 16235 335565
1225580400.0 8472 315194
1225580400.0 8472 315194
1225580400.0 15815 223891
1225580400.0 15815 223891
1225580400.0 15815 223891
1225234800.0 2605 484522
1225234800.0 2605 484522
1224799200.0 938 378332
1224799200.0 938 378332
1224799200.0 938 378332
1224799200.0 938 378332
1224799200.0 938 378332
1224799200.0 938 378332
1224799200.0 938 378332
1224799200.0 938 378332
1224799200.0 938 378332
1224799200.0 938 378332
1224799200.0 938 378332
1224799200.0 938 378332
1224799200.0 938 378332
1224799200.0 938 378332
1224799200.0 938 378332
1224799200.0 938 378332
1224799200.0 938 378332
1224799200.0 938 378332
1224799200.0 938 378332
1224799200.0 938 378332
1224799200.0 938 378332
1224799200.0 938 378332
1224799200.0 938 378332
1224799200.0 938 378332
1224799200.0 938 378332
1224799200.0 938 378332
1224799200.0 38091 0
1224626400.0 750 428867
1223762400.0 643 531695
1223762400.0 3836 370102
1223762400.0 3836 370102
1223762400.0 34047 304083
1223762400.0 34047 304083
1223589600.0 7751 496032
1223589600.0 7751 496032
1223589600.0 7751 496032
1223589600.0 7751 496032
1223589600.0 7751 496032
1223589600.0 7751 496032
1223589600.0 7751 496032
1223589600.0 7751 496032
1223589600.0 7751 496032
1223589600.0 7751 496032
1223589600.0 7751 496032
1223330400.0 8612 1000000
1223330400.0 8612 1000000
1223330400.0 8612 1000000
1223330400.0 8612 1000000
1223330400.0 8612 1000000
1223330400.0 647 504219
1223330400.0 647 504219
1223330400.0 647 504219
1223330400.0 647 504219
1223330400.0 647 504219
1223330400.0 647 504219
1223330400.0 647 504219
1223330400.0 647 504219
1223330400.0 647 504219
1223330400.0 647 504219
1223330400.0 647 504219
1223330400.0 647 504219
1223330400.0 647 504219
1223330400.0 647 504219
1223330400.0 647 504219
1223330400.0 647 504219
1223330400.0 647 504219
1223330400.0 647 504219
1223330400.0 647 504219
1223330400.0 647 504219
1223330400.0 647 504219
1223330400.0 647 504219
1223330400.0 647 504219
1223330400.0 647 504219
1223330400.0 647 504219
1223330400.0 647 504219
1223330400.0 909 429981
1223330400.0 909 429981
1223330400.0 909 429981
1223330400.0 909 429981
1223330400.0 909 429981
1223330400.0 909 429981
1223330400.0 909 429981
1223330400.0 909 429901
1223330400.0 909 429901
1223330400.0 909 429901
1223330400.0 909 429901
1223330400.0 909 429901
1223330400.0 909 429901
1223330400.0 909 429901
1223330400.0 909 429901
1223330400.0 909 429901
1223330400.0 909 429901
1223330400.0 909 429901
1223330400.0 909 429901
1223330400.0 909 429901
1223330400.0 909 429901
1223330400.0 909 429901
1223157600.0 4946 355262
1223157600.0 4946 355262
1222812000.0 6382 314518
1222812000.0 14867 530683
1222812000.0 14867 530683
1222812000.0 14867 530683
1222812000.0 23919 310881
1222812000.0 15873 2557253
1222812000.0 15873 2557253
1222812000.0 15873 2557253
1222812000.0 1093 214508
1222639200.0 2321 561494
1222639200.0 2321 561494
1222552800.0 1742 249133
1222380000.0 187 319722
1222380000.0 187 319722
1221688800.0 2931 500000
1221688800.0 2931 500000
1221602400.0 8709 722376
1221343200.0 36139 302140
1221343200.0 36139 302140
1221343200.0 15853 1158728
1221343200.0 15853 1158728
1221343200.0 15853 1158728
1221343200.0 15853 1158728
1221343200.0 15853 1158728
1221343200.0 15853 1158728
1221343200.0 15853 1158728
1221343200.0 15853 1158728
1221343200.0 15853 1158728
1221170400.0 1081 169154
1220824800.0 1216 306823
1220738400.0 1658 528134
1220220000.0 868 361034
1220220000.0 868 361034
1220220000.0 868 361034
1220220000.0 868 361034
1220220000.0 868 361034
1220220000.0 868 361034
1220220000.0 868 361034
1220220000.0 1880 420287
1220220000.0 1880 420287
1220220000.0 1880 420287
1220133600.0 2701 345665
1220133600.0 2701 345665
1220133600.0 2701 345665
1220133600.0 2701 345665
1220133600.0 2701 345665
1220133600.0 2701 345665
1220133600.0 16046 0
1220133600.0 16046 0
1220133600.0 16046 0
1220133600.0 16046 0
1220133600.0 16046 0
1220133600.0 16046 0
1219701600.0 1004 318000
1219356000.0 9769 353569
1219356000.0 9769 353569
1218924000.0 10596 1769948
1218924000.0 10596 1769948
1218924000.0 10596 1769948
1218924000.0 10596 1769948
1218924000.0 10596 1769948
1218924000.0 10596 1769948
1218924000.0 10596 1769948
1218924000.0 10596 1769948
1218924000.0 10596 1769948
1218924000.0 10596 1769948
1218924000.0 10596 1769948
1218924000.0 10596 1769948
1218924000.0 10596 1769948
1218924000.0 10596 1769948
1218924000.0 10596 1769948
1218924000.0 10596 1769948
1218924000.0 10596 1769948
1218924000.0 10596 1769948
1218924000.0 10596 1769948
1218924000.0 10596 1769948
1218924000.0 10596 1769948
1218924000.0 19489 207097
1218924000.0 19489 207097
1218924000.0 19489 207097
1218924000.0 19743 82343
1218492000.0 770 3884
1218319200.0 3481 375771
1217541600.0 2586 313238
1217541600.0 2586 313238
1217541600.0 2586 313238
1217541600.0 2586 313238
1217541600.0 2586 313238
1217541600.0 2586 313238
1217541600.0 2586 313238
1217541600.0 2586 313238
1217541600.0 804 299918
1217541600.0 804 299918
1217368800.0 16563 362532
1217368800.0 16563 362532
1217368800.0 16563 362532
1217109600.0 4946 208733
1217109600.0 4946 208733
1216764000.0 19856 316184
1216591200.0 2408 83360
1215640800.0 89 283348
1215640800.0 89 283348
1215640800.0 89 283348
1215640800.0 89 283348
1215640800.0 89 283348
1215640800.0 89 283348
1215640800.0 89 283348
1215640800.0 89 283348
1215122400.0 4570 336108
1215122400.0 4570 336108
1215122400.0 4570 336108
1215122400.0 4570 336108
1214949600.0 497 317503
1214863200.0 85 339972
1214776800.0 389 102334
1214690400.0 8059 635547
1214690400.0 8059 635547
1214690400.0 8059 635547
1214690400.0 8059 635547
1214690400.0 8059 635547
1214690400.0 8059 635547
1214690400.0 8059 635547
1214690400.0 8059 635547
1214690400.0 8059 635547
1214690400.0 8059 635547
1214690400.0 8059 635547
1214690400.0 8059 635547
1214690400.0 8059 635547
1214690400.0 8059 635547
1214690400.0 8059 635547
1214690400.0 8059 635547
1214690400.0 8059 635547
1214690400.0 8059 635547
1214690400.0 8059 635547
1214690400.0 8059 635547
1214690400.0 8059 635547
1214690400.0 8059 635547
1214690400.0 8059 635547
1214690400.0 8059 635547
1214690400.0 8059 635547
1214690400.0 8059 635547
1214690400.0 8059 635547
1214690400.0 8059 635547
1214690400.0 8059 635547
1214690400.0 8059 635547
1214258400.0 2082 524684
1213826400.0 9353 392935
1212616800.0 374 538629
1212616800.0 374 538629
1212616800.0 374 538629
1212530400.0 18436 315635
1212530400.0 550 500000
1212444000.0 106 334563
1212444000.0 183 339272
1212444000.0 183 339272
1212444000.0 183 339272
1212444000.0 183 339272
1212444000.0 183 339272
1212444000.0 183 339272
1211061600.0 2481 535150
1211061600.0 5130 316515
1211061600.0 5130 316515
1211061600.0 5130 316515
1211061600.0 5130 316515
1211061600.0 5130 316515
1211061600.0 5130 316515
1210888800.0 8465 528173
1210888800.0 8465 528173
1210888800.0 8465 528173
1210888800.0 8465 528173
1210888800.0 8465 528173
1210888800.0 8465 528173
1210888800.0 8465 528173
1210888800.0 8465 528173
1210888800.0 8465 528173
1210888800.0 8465 528173
1210888800.0 8465 528173
1210888800.0 8465 528173
1210888800.0 8465 528173
1210888800.0 8465 528173
1210284000.0 3075 464934
1210284000.0 1200 496032
1210284000.0 1200 496032
1210284000.0 1200 496032
1210284000.0 1200 496032
1210284000.0 1200 496032
1210284000.0 1200 496032
1210284000.0 1200 496032
1210284000.0 1200 496032
1210284000.0 1200 496032
1210284000.0 1200 496032
1210284000.0 1200 496032
1210284000.0 1200 496032
1210284000.0 1200 496032
1210284000.0 1200 496032
1210284000.0 1200 496032
1210284000.0 1200 496032
1210284000.0 1200 496032
1210284000.0 1200 496032
1210284000.0 1200 496032
1210284000.0 1200 496032
1210284000.0 1200 496032
1210284000.0 1200 496032
1210284000.0 1200 496032
1210284000.0 1200 496032
1210284000.0 1200 496032
1210284000.0 1200 496032
1210284000.0 1200 496032
1210284000.0 1200 496032
1210284000.0 1200 496032
1210284000.0 1200 496032
1210284000.0 1200 496032
1210284000.0 1200 496032
1210284000.0 1200 496032
1210284000.0 1200 496032
1210284000.0 1200 496032
1210284000.0 1200 496032
1210284000.0 1200 496032
1210284000.0 1200 496032
1210284000.0 1200 496032
1210284000.0 1200 496032
1210284000.0 1200 496032
1210284000.0 1200 496032
1210284000.0 1200 496032
1210284000.0 1200 496032
1210284000.0 1200 496032
1210284000.0 1200 496032
1210284000.0 1200 496032
1210284000.0 1200 496032
1210284000.0 1200 496032
1210197600.0 60 200220
1210197600.0 3549 413461
1210197600.0 3549 413461
1209852000.0 11955 308067
1209852000.0 11955 308067
1209852000.0 11955 308067
1209852000.0 11955 308067
1209852000.0 60352 344883
1209852000.0 60352 344883
1209506400.0 284 469218
1209420000.0 6463 314075
1209420000.0 6463 314075
1209420000.0 7925 301019
1209420000.0 7925 301019
1209420000.0 7925 301019
1209420000.0 7925 301019
1209420000.0 7925 301019
1209420000.0 7925 301019
1209420000.0 7925 301019
1209420000.0 7925 301019
1209420000.0 7925 301019
1209420000.0 7925 301019
1209420000.0 7925 301019
1209420000.0 7925 301019
1209420000.0 7925 301019
1209420000.0 7925 301019
1209074400.0 418 550000
1208988000.0 5106 317000
1208988000.0 5106 317000
1208988000.0 5106 317000
1208988000.0 6345 336108
1208988000.0 6345 336108
1208988000.0 6345 336108
1208988000.0 6345 336108
1208988000.0 6345 336108
1208988000.0 6345 336108
1208988000.0 6345 336108
1207692000.0 632 290325
1207432800.0 30968 304226
1207432800.0 30968 304226
1207432800.0 30968 304226
1207432800.0 30968 304226
1207432800.0 30968 304226
1207432800.0 30968 304226
1207432800.0 30968 304226
1207432800.0 30968 304226
1207432800.0 30968 304226
1207432800.0 30968 304226
1207432800.0 30968 304226
1207432800.0 30968 304226
1207432800.0 30968 304226
1207432800.0 30968 304226
1207432800.0 30968 304226
1207432800.0 30968 304226
1207432800.0 30968 304226
1207432800.0 30968 304226
1207432800.0 30968 304226
1207432800.0 30968 304226
1207432800.0 30968 304226
1207432800.0 30968 304226
1207432800.0 30968 304226
1207432800.0 30968 304226
1207432800.0 30968 304226
1207432800.0 30968 304226
1207432800.0 30968 304226
1207432800.0 30968 304226
1207432800.0 30968 304226
1207432800.0 30968 304226
1207432800.0 30968 304226
1207432800.0 30968 304226
1207432800.0 30968 304226
1207432800.0 30968 304226
1207432800.0 30968 304226
1207432800.0 30968 304226
1207432800.0 30968 304226
1207432800.0 30968 304226
1207432800.0 30968 304226
1207432800.0 30968 304226
1207432800.0 30968 304226
1207432800.0 30968 304226
1207432800.0 30968 304226
1207432800.0 30968 304226
1207432800.0 30968 304226
1207432800.0 30968 304226
1207432800.0 30968 304226
1207432800.0 30968 304226
1207432800.0 30968 304226
1207432800.0 30968 304226
1207432800.0 30968 304226
1207432800.0 30968 304226
1207432800.0 15821 2260683
1207432800.0 15821 2260683
1207432800.0 15821 2260683
1207432800.0 15821 2260683
1207432800.0 15821 2260683
1207432800.0 15821 2260683
1207432800.0 15821 2260683
1207432800.0 15821 2260683
1207432800.0 15821 2260683
1207432800.0 15821 2260683
1207432800.0 15821 2260683
1207432800.0 15821 2260683
1207432800.0 15821 2260683
1207432800.0 15821 2260683
1207432800.0 15821 2260683
1207432800.0 15821 2260683
1207432800.0 15821 2260683
1207432800.0 15821 2260683
1207432800.0 16482 402951
1207432800.0 16482 402951
1207432800.0 16482 402951
1207432800.0 16482 402951
1207432800.0 16482 402951
1207432800.0 16482 402951
1207432800.0 16482 402951
1207432800.0 16482 402951
1207432800.0 16482 402951
1207432800.0 16482 402951
1207432800.0 16482 402951
1207432800.0 16482 402951
1207432800.0 16482 402951
1207432800.0 16482 402951
1207432800.0 16482 402951
1207432800.0 16482 402951
1207432800.0 16482 402951
1207432800.0 16482 402951
1207432800.0 16482 402951
1207432800.0 16482 402951
1207260000.0 2370 305983
1207260000.0 2370 305983
1207260000.0 2370 305983
1207173600.0 6418 317498
1207173600.0 6418 317498
1207173600.0 6418 317498
1207173600.0 7265 310023
1207173600.0 10995 306207
1206831600.0 31827 541628
1206831600.0 31827 541628
1206831600.0 31827 541628
1206831600.0 35398 547647
1206831600.0 35398 547647
1206831600.0 35398 547647
1206831600.0 35398 547647
1206831600.0 35398 547647
1206831600.0 79792 2202892
1206831600.0 79792 2202892
1206831600.0 79792 2202892
1206831600.0 79792 2202892
1206831600.0 79792 2202892
1206831600.0 79792 2202892
1206831600.0 79792 2202892
1206831600.0 79792 2202892
1206831600.0 79792 2202892
1206831600.0 79792 2202892
1206831600.0 79792 2202892
1206831600.0 79792 2202892
1206831600.0 79792 2202892
1206831600.0 79792 2202892
1206831600.0 79792 2202892
1206831600.0 79792 2202892
1206399600.0 3529 117062
1206399600.0 4288 408000
1206399600.0 4288 408000
1205794800.0 1471 492900
1205794800.0 1471 492900
1205794800.0 1471 492900
1205794800.0 1471 492900
1205794800.0 1471 492900
1205794800.0 1471 492900
1205190000.0 2359 150080
1205190000.0 2327 550000
1205017200.0 9947 335152
1205017200.0 794 308140
1204671600.0 3812 379319
1204585200.0 3469 372193
1204412400.0 5049 310605
1204412400.0 5049 310605
1204412400.0 5049 310605
1204412400.0 5049 310605
1204412400.0 5049 310605
1204412400.0 5049 310605
1204412400.0 5049 310605
1204412400.0 5049 310605
1204326000.0 580 466883
1204239600.0 810 317503
1203030000.0 6675 510552
1202598000.0 6634 541129
1202598000.0 6634 541129
1202598000.0 6634 541129
1202598000.0 6634 541129
1202598000.0 6634 541129
1202598000.0 6634 541129
1202598000.0 6634 541129
1202598000.0 6634 541129
1202598000.0 6634 541129
1202598000.0 6634 541129
1202598000.0 6634 541129
1202598000.0 6634 541129
1202598000.0 23226 310520
1202598000.0 23226 310520
1202598000.0 7905 527869
1202598000.0 7905 527869
1202598000.0 7905 527869
1202598000.0 7905 527869
1202598000.0 7905 527869
1202598000.0 7905 527869
1202598000.0 7905 527869
1202511600.0 11685 461986
1202511600.0 11685 461986
1202511600.0 11685 461986
1202166000.0 4305 362129
1202166000.0 4305 362129
1201906800.0 1702 309241
1201906800.0 1887 309241
1201561200.0 7481 460959
1201129200.0 8273 500000
1200956400.0 3195 449127
1200783600.0 3671 317501
1200783600.0 3671 317501
1200783600.0 3671 317501
1200783600.0 3671 317501
1200783600.0 3671 317501
1200783600.0 3671 317501
1200783600.0 4651 502033
1200783600.0 4651 502033
1200783600.0 4651 502033
1200783600.0 4651 502033
1200783600.0 4651 502033
1200783600.0 4651 502033
1200783600.0 4651 502033
1200783600.0 4651 502033
1200783600.0 4651 502033
1200783600.0 3297 85042
1200351600.0 2171 543071
1200265200.0 206 100000
1200178800.0 18544 389878
1200178800.0 18544 389878
1200178800.0 18544 389878
1200178800.0 18544 389878
1200178800.0 18544 389878
1200178800.0 18544 389878
1200178800.0 18544 389878
1200178800.0 18544 389878
1200178800.0 18544 389878
1200178800.0 18544 389878
1200178800.0 18544 389878
1200178800.0 18544 389878
1200178800.0 18544 389878
1200178800.0 18544 389878
1200178800.0 18544 389878
1200178800.0 18544 389878
1200178800.0 18544 389878
1200178800.0 18544 389878
1200178800.0 18544 389878
1200178800.0 18544 389878
1200178800.0 18544 389878
1200178800.0 18544 389878
1200178800.0 10536 216774
1200178800.0 10536 216774
1200178800.0 10536 216774
1200178800.0 10536 216774
1200178800.0 28801 2261000
1200178800.0 28801 2261000
1200178800.0 28801 2261000
1200178800.0 28801 2261000
1200178800.0 28801 2261000
1200178800.0 11399 2261000
1200178800.0 11399 2261000
1200178800.0 11399 2261000
1200178800.0 11399 2261000
1200178800.0 11399 2261000
1200178800.0 11399 2261000
1200178800.0 11399 2261000
1200178800.0 11399 2261000
1200178800.0 11399 2261000
1200178800.0 11399 2261000
1200178800.0 18223 2261000
1200178800.0 18223 2261000
1200178800.0 18223 2261000
1200178800.0 18223 2261000
1200178800.0 18223 2261000
1200178800.0 18223 2261000
1200178800.0 18223 2261000
1200178800.0 15019 2261000
1200178800.0 15019 2261000
1200178800.0 15019 2261000
1200178800.0 15019 2261000
1200178800.0 15019 2261000
1200178800.0 15019 2261000
1200178800.0 15019 2261000
1200178800.0 15019 2261000
1200178800.0 15019 2261000
1199919600.0 2552 1461
1199919600.0 2552 1461
1199919600.0 2552 1461
1199919600.0 2552 1461
1198623600.0 2913 440794
1198018800.0 2834 60275
1197759600.0 2225 311946
1197759600.0 2225 311946
1197759600.0 2225 311946
1196982000.0 1458 497917
1195254000.0 311 97552
1194822000.0 1489 469438
1194562800.0 4305 362129
1194130800.0 5541 79853
1194130800.0 5541 79853
1193871600.0 1086 502627
1192917600.0 3932 317511
1192917600.0 3932 317511
1192917600.0 3932 317511
1192917600.0 3932 317511
1192917600.0 3932 317511
1192917600.0 3932 317511
1192917600.0 3932 317511
1192917600.0 3932 317511
1192917600.0 3932 317511
1192917600.0 3932 317511
1192917600.0 3932 317511
1192917600.0 3932 317511
1192917600.0 3932 317511
1192917600.0 3932 317511
1192399200.0 856 231
1192399200.0 856 231
1192399200.0 856 231
1192312800.0 13457 547647
1191794400.0 165 241701
1190152800.0 1012 70897
1190152800.0 1012 70897
1190152800.0 1012 70897
1190152800.0 1012 70897
1190152800.0 1012 70897
1190152800.0 1012 70897
1190152800.0 1012 70897
1190152800.0 1012 70897
1190152800.0 1012 70897
1190152800.0 1012 70897
1190152800.0 1012 70897
1190152800.0 1012 70897
1190152800.0 1012 70897
1190152800.0 1012 70897
1190152800.0 1012 70897
1190152800.0 1012 70897
1190152800.0 1012 70897
1190152800.0 1012 70897
1190152800.0 1012 70897
1190152800.0 1012 70897
1190152800.0 1012 70897
1190152800.0 1341 70897
1190152800.0 1341 70897
1190152800.0 1341 70897
1190152800.0 1341 70897
1190152800.0 1341 70897
1190152800.0 738 70897
1190152800.0 738 70897
1190152800.0 738 70897
1190152800.0 738 70897
1190152800.0 1820 70897
1190152800.0 1820 70897
1190152800.0 1820 70897
1190152800.0 1820 70897
1190152800.0 1820 70897
1190152800.0 1820 70897
1190152800.0 8100 70897
1190152800.0 1141 70897
1190152800.0 1141 70897
1190152800.0 1141 70897
1190152800.0 1141 70897
1190152800.0 1141 70897
1190152800.0 1141 70897
1190152800.0 1141 70897
1190152800.0 1141 70897
1190152800.0 1141 70897
1190152800.0 1141 70897
1190152800.0 1141 70897
1190152800.0 1141 70897
1190152800.0 1141 70897
1190152800.0 1141 70897
1190152800.0 1141 70897
1190152800.0 1141 70897
1190152800.0 1141 70897
1190152800.0 1141 70897
1190152800.0 1141 70897
1190152800.0 1141 70897
1190152800.0 1141 70897
1190152800.0 1141 70897
1190152800.0 1141 70897
1190152800.0 1141 70897
1190152800.0 2686 70897
1190152800.0 2686 70897
1190152800.0 2686 70897
1190152800.0 2686 70897
1190152800.0 2686 70897
1190152800.0 1971 70897
1190152800.0 1971 70897
1190152800.0 1971 70897
1190152800.0 1971 70897
1190152800.0 1971 70897
1190152800.0 1971 70897
1190152800.0 1971 70897
1190152800.0 1971 70897
1190152800.0 1971 70897
1190152800.0 1971 70897
1190152800.0 1971 70897
1190152800.0 1971 70897
1190152800.0 1971 70897
1190152800.0 1971 70897
1190152800.0 1971 70897
1190152800.0 1971 70897
1190152800.0 1971 70897
1190152800.0 1971 70897
1190152800.0 1971 70897
1190152800.0 1971 70897
1190152800.0 1971 70897
1190152800.0 1971 70897
1190152800.0 1345 70897
1190152800.0 1345 70897
1190152800.0 1345 70897
1190152800.0 1345 70897
1190152800.0 1345 70897
1190152800.0 1345 70897
1190152800.0 1345 70897
1190152800.0 1345 70897
1190152800.0 1345 70897
1190152800.0 1345 70897
1190152800.0 1345 70897
1190152800.0 1345 70897
1190152800.0 1345 70897
1190152800.0 1345 70897
1190152800.0 1345 70897
1190152800.0 1087 70897
1190152800.0 1087 70897
1190152800.0 1087 70897
1190152800.0 1087 70897
1190152800.0 1087 70897
1190152800.0 1087 70897
1190152800.0 1087 70897
1190152800.0 1087 70897
1190152800.0 1087 70897
1190152800.0 1087 70897
1190152800.0 1087 70897
1190152800.0 1345 70897
1190152800.0 1345 70897
1190152800.0 1345 70897
1190152800.0 1345 70897
1190152800.0 1345 70897
1190152800.0 1345 70897
1190152800.0 1345 70897
1190152800.0 1345 70897
1190152800.0 1345 70897
1190152800.0 1345 70897
1190152800.0 1345 70897
1190152800.0 1345 70897
1190152800.0 1345 70897
1190152800.0 1345 70897
1190152800.0 1723 70897
1190152800.0 1723 70897
1190152800.0 1723 70897
1190152800.0 1723 70897
1190152800.0 1657 70897
1190152800.0 1657 70897
1190152800.0 1657 70897
1190152800.0 1657 70897
1190152800.0 1657 70897
1190152800.0 1657 70897
1190152800.0 1657 70897
1190152800.0 1657 70897
1190152800.0 1657 70897
1190152800.0 1657 70897
1190152800.0 1657 70897
1190152800.0 705 70897
1190152800.0 705 70897
1190152800.0 705 70897
1190152800.0 705 70897
1190152800.0 705 70897
1190152800.0 705 70897
1190152800.0 705 70897
1190152800.0 705 70897
1190152800.0 705 70897
1190152800.0 705 70897
1190152800.0 705 70897
1190152800.0 705 70897
1190152800.0 705 70897
1190152800.0 705 70897
1190152800.0 705 70897
1190152800.0 705 70897
1190152800.0 705 70897
1190152800.0 705 70897
1190152800.0 705 70897
1190152800.0 1238 70897
1190152800.0 1238 70897
1190152800.0 1238 70897
1190152800.0 1238 70897
1190152800.0 1238 70897
1190152800.0 1238 70897
1190152800.0 1238 70897
1190152800.0 1238 70897
1190152800.0 1238 70897
1190152800.0 1238 70897
1190152800.0 1238 70897
1190152800.0 1238 70897
1190152800.0 1238 70897
1190152800.0 1222 70897
1190152800.0 1222 70897
1190152800.0 1222 70897
1190152800.0 1222 70897
1190152800.0 1222 70897
1190152800.0 1222 70897
1190152800.0 1222 70897
1190152800.0 1222 70897
1190152800.0 1222 70897
1190152800.0 1222 70897
1190152800.0 1222 70897
1190152800.0 1222 70897
1190152800.0 1000 70897
1190152800.0 1000 70897
1190152800.0 1000 70897
1190152800.0 1000 70897
1190152800.0 1000 70897
1190152800.0 1000 70897
1190152800.0 1000 70897
1190152800.0 1000 70897
1190152800.0 1000 70897
1190152800.0 1000 70897
1190152800.0 1000 70897
1190152800.0 1000 70897
1190152800.0 1000 70897
1190152800.0 1000 70897
1190152800.0 1000 70897
1190152800.0 1000 70897
1190152800.0 1000 70897
1190152800.0 1000 70897
1190152800.0 1000 70897
1190152800.0 1000 70897
1190152800.0 1000 70897
1190152800.0 1000 70897
1189375200.0 1465 4587
1189375200.0 2834 80044
1189375200.0 2401 88142
1189375200.0 4259 82485
1189116000.0 2225 311946
1188943200.0 3324 297086
1188943200.0 3324 297086
1188943200.0 3324 297086
1188943200.0 2099 164279
1188943200.0 2099 164279
1188943200.0 2099 164279
1188684000.0 179 308015
1188684000.0 179 308015
1188684000.0 179 308015
1188684000.0 48162 364301
1186610400.0 14549 304250
1186524000.0 6129 92387
1186524000.0 6129 92387
1186524000.0 6129 92387
1185919200.0 1926 776955
1185919200.0 188 80000
1185832800.0 2054 452574
1185660000.0 5918 334923
1185660000.0 5918 334923
1185660000.0 5918 334923
1185660000.0 5918 334923
1185660000.0 5918 334923
1185660000.0 5918 334923
1185400800.0 5621 307328
1184882400.0 4741 362129
1184882400.0 4741 362129
1184882400.0 4741 362129
1184796000.0 486 535101
1184796000.0 15970 306937
1184709600.0 4864 377857
1184709600.0 4864 377857
1184709600.0 4864 377857
1184709600.0 4864 377857
1184709600.0 4864 377857
1184709600.0 4864 377857
1184709600.0 4864 377857
1184709600.0 2336 236758
1184709600.0 2336 236758
1184709600.0 2336 236758
1184450400.0 3202 382492
1184450400.0 2899 390
1184450400.0 2899 390
1184450400.0 2899 390
1184450400.0 2899 390
1183845600.0 12580 547647
1183845600.0 12666 99632
1183240800.0 20979 316515
1183240800.0 20979 316515
1183240800.0 12791 310520
1183240800.0 12791 310520
1182808800.0 5349 315917
1182808800.0 5349 315917
1181426400.0 2480 310605
1181426400.0 2480 310605
1181167200.0 736 312316
1181167200.0 4806 469557
1181167200.0 4806 469557
1181167200.0 4806 469557
1181167200.0 4806 469557
1181167200.0 4806 469557
1181167200.0 4806 469557
1181167200.0 4806 469557
1181167200.0 4864 469557
1181167200.0 4864 469557
1181167200.0 4864 469557
1181167200.0 4864 469557
1181167200.0 4686 469557
1181167200.0 4686 469557
1181167200.0 4686 469557
1181167200.0 4686 469557
1181167200.0 4686 469557
1181167200.0 4686 469557
1181167200.0 4686 469557
1181167200.0 4686 469557
1181167200.0 4686 469557
1181167200.0 4686 469557
1181167200.0 4686 469557
1181167200.0 4686 469557
1181167200.0 4686 469557
1181167200.0 4890 469557
1181167200.0 4890 469557
1181167200.0 4798 469557
1181167200.0 4798 469557
1181167200.0 4798 469557
1181167200.0 4798 469557
1181167200.0 4798 469557
1181167200.0 4798 469557
1181167200.0 4798 469557
1181167200.0 4901 469557
1181167200.0 4901 469557
1181167200.0 4901 469557
1181167200.0 4901 469557
1181167200.0 4901 469557
1181167200.0 4901 469557
1181167200.0 4901 469557
1181167200.0 4901 469557
1181167200.0 4901 469557
1181167200.0 4901 469557
1181167200.0 4862 469557
1181167200.0 4862 469557
1181167200.0 4862 469557
1181167200.0 4862 469557
1181167200.0 4862 469557
1181167200.0 4862 469557
1181167200.0 4862 469557
1181080800.0 4686 0
1181080800.0 4686 0
1181080800.0 4686 0
1181080800.0 4686 0
1181080800.0 4686 0
1181080800.0 4686 0
1181080800.0 4686 0
1181080800.0 4686 0
1181080800.0 4686 0
1181080800.0 11997 0
1181080800.0 11997 0
1181080800.0 11997 0
1181080800.0 11997 0
1181080800.0 11997 0
1181080800.0 11997 0
1181080800.0 11997 0
1181080800.0 11997 0
1181080800.0 11997 0
1181080800.0 11997 0
1181080800.0 11997 0
1181080800.0 11997 0
1180216800.0 51535 205586
1180216800.0 51535 205586
1180216800.0 51535 205586
1180216800.0 51535 205586
1180216800.0 51535 205586
1180216800.0 51535 205586
1180216800.0 3248 528173
1180216800.0 13145 311524
1180216800.0 13145 311524
1179180000.0 204 266722
1178575200.0 1648 555235
1178402400.0 528 408803
1178402400.0 528 408803
1178402400.0 528 408803
1178402400.0 528 408803
1178143200.0 9289 305953
1178143200.0 23791 72864
1177884000.0 472 502627
1177538400.0 5217 386731
1177538400.0 5217 386731
1177538400.0 5217 386731
1177538400.0 5217 386731
1177538400.0 5217 386731
1177538400.0 10850 386731
1177538400.0 10850 386731
1177538400.0 10850 386731
1177538400.0 10850 386731
1177538400.0 10850 386731
1177538400.0 10850 386731
1177538400.0 10850 386731
1177538400.0 10850 386731
1177538400.0 2473 315635
1177538400.0 2473 315635
1177538400.0 2473 315635
1177538400.0 2473 315635
1177538400.0 2473 315635
1177538400.0 2473 315635
1177538400.0 2473 315635
1177538400.0 2473 315635
1177538400.0 2473 315635
1177538400.0 2473 315635
1177538400.0 9724 313179
1177538400.0 9724 313179
1177538400.0 9724 313179
1177538400.0 9103 393453
1177538400.0 9103 393453
1177538400.0 9103 393453
1177538400.0 9103 393453
1177538400.0 9103 393453
1177538400.0 9103 393453
1177538400.0 9103 393453
1177538400.0 9103 393453
1177538400.0 9103 393453
1177538400.0 9103 393453
1176588000.0 1923 304413
1176588000.0 1923 304413
1176588000.0 1923 304413
1176588000.0 1923 304413
1176328800.0 29596 490032
1175551200.0 454 520000
1175378400.0 1086 502627
1175378400.0 4517 745
1175378400.0 4517 745
1175378400.0 4517 745
1175378400.0 207 115352
1175378400.0 6266 538548
1175378400.0 6266 538548
1174345200.0 322 439511
1173308400.0 632 428867
1173049200.0 2253 302451
1173049200.0 2253 302451
1173049200.0 2253 302451
1171926000.0 552 549062
1171926000.0 552 549062
1171926000.0 552 549062
1171926000.0 552 549062
1171926000.0 552 549062
1171926000.0 552 549062
1171148400.0 5511 392935
1171148400.0 5511 392935
1171148400.0 5511 392935
1168902000.0 673 116204
1165446000.0 1929 0
1165446000.0 1929 0
1165273200.0 1660 639401
1161813600.0 2836 308332
1161813600.0 2836 308332
1161813600.0 2836 308332
1161295200.0 680 178390
1161208800.0 226 97824
1159394400.0 537 408803
1159394400.0 537 408803
1159394400.0 537 408803
1146348000.0 8317 88500
1144965600.0 10242 86604
1126216800.0 664 198345
1110409200.0 146 103611


==> figures/data/studies/peryear.dat <==
#year   count   nmin    nq1     nmed    nq3     nmax    navg    mmin    mq1     mmed    mq3     mmax    mavg    
2013    10      306     306     306     306     7360    1011.4  283437  283437  283437  283437  2543887 509482.0
2012    3307    63      1677    8330    16179   133154  15471.580       0       497084  1252222 7422970 993810.43
2011    2404    55      2820    8849    26621   133361  19326.930       0       421789  681783  10471986686894.29
2010    2451    16      2265    8048    47439   133653  32543.480       246758  499578  835136  7456344 798623.24
2009    1270    68      2012    6484    16559   113236  10860.690       288357  389251  518000  2661766 594091.47
2008    1004    60      1200    7856    17797   80969   13182.3 0       315887  429981  551642  2600000 671854.22
2007    453     165     1141    1971    4806    51535   4162.96 0       70897   70897   364301  776955  204658.01
2006    13      226     537     1929    2836    10242   2700.15 0       88500   308332  408803  639401  249394.15
2005    2       146     146     664     664     664     405.0   103611  103611  198345  198345  198345  150978.0

